MTRNet++: One-stage Mask-based Scene Text Eraser

A precise, controllable, interpretable and easily trainable text removal approach is necessary for both user-specific and large-scale text removal applications. To achieve this, we propose a one-stage mask-based text inpainting network, MTRNet++. It has a novel architecture that includes mask-refine, coarse-inpainting and fine-inpainting branches, and attention blocks. With this architecture, MTRNet++ can remove text either with or without an external mask. It achieves state-of-the-art results on both the Oxford and SCUT datasets without using external ground-truth masks. The results of ablation studies demonstrate that the proposed multi-branch architecture with attention blocks is effective and essential. It also demonstrates controllability and interpretability.

==> data/MTRNET++_NMB_Train_loss_l_G.csv <==
Wall time,Step,Value
1574226912.6683605,190,1.2043792009353638
1574226967.365839,250,1.2638078927993774
1574227086.3457584,410,1.0332058668136597
1574227098.6284263,430,1.3326191902160645
1574227118.266749,460,0.9613581299781799
1574227200.9545686,570,1.3049441576004028
1574227310.8407695,720,1.1853057146072388
1574227332.5491009,750,1.0034265518188477
1574227478.333313,950,1.0600496530532837
1574227572.2502854,1070,1.0133137702941895
1574227723.588578,1270,1.5311875343322754
1574227930.4868612,1560,1.2128742933273315
1574227949.5445788,1590,1.0097507238388062
1574228017.6198902,1680,1.007279634475708
1574228135.692561,1840,1.1529572010040283
1574228148.7493143,1860,0.7283586859703064
1574228463.58793,2300,0.854424774646759
1574228500.7276614,2350,0.8419873118400574
1574228607.1302454,2500,0.8235889077186584
1574228650.049731,2560,0.7404097318649292
1574228689.4170752,2610,1.0689678192138672
1574228737.7895288,2680,0.7387357354164124
1574228783.4355884,2740,0.7012169361114502
1574229033.6006675,3090,0.6784234046936035
1574229052.8774972,3110,0.6485324501991272
1574229115.3723292,3190,0.7792694568634033
1574229267.3210995,3400,0.6222460269927979
1574229324.5632322,3480,0.5894923210144043
1574229471.3813136,3680,0.9347788095474243
1574229866.3972151,4220,0.6998436450958252
1574229873.1260765,4230,0.8152124881744385
1574229992.8119307,4400,0.6754187941551208
1574230017.1853948,4430,0.8563003540039062
1574230039.883279,4460,0.5665754079818726
1574230151.6603546,4610,0.849463164806366
1574230171.018257,4640,0.7013717293739319
1574230177.3191268,4650,0.5384594202041626
1574230247.3251514,4750,0.7828346490859985
1574230393.986343,4940,0.763878583908081
1574230781.2122402,5150,0.5683010220527649
1574230905.29662,5320,0.6989084482192993
1574230939.636467,5370,0.8533815145492554
1574231151.476468,5640,0.6868382692337036
1574231221.2953365,5740,0.6427454352378845
1574231265.006568,5800,0.6603174805641174
1574231317.2650757,5870,0.9764242172241211
1574231323.2264829,5880,0.92425137758255
1574231567.6948936,6210,0.5281532406806946
1574231580.0865483,6230,0.8571763634681702
1574231665.1496491,6350,0.69053053855896
1574231714.0342343,6420,0.6538028717041016
1574231722.2164803,6430,0.8000628352165222
1574231735.0874395,6450,0.5950967073440552
1574231755.751093,6480,0.6384155750274658
1574231767.9095914,6500,0.6578826308250427
1574231856.3668673,6620,0.7535415887832642
1574231927.8777397,6720,0.7959502935409546
1574232238.6563108,7150,0.5868512988090515
1574232306.12804,7230,0.5375953912734985
1574232364.909982,7310,0.6137486696243286
1574232427.2199216,7400,0.583065927028656
1574232527.3089359,7530,0.6549743413925171
1574232556.04669,7570,0.5024442672729492
1574232617.8886194,7660,0.489796906709671
1574232646.8290443,7700,0.4224563539028168
1574232665.8970792,7720,0.5018474459648132
1574232677.603192,7740,0.8337979912757874
1574232726.4829123,7810,0.9503535032272339
1574232761.6625385,7860,0.759394645690918
1574232774.7523627,7880,0.6765328645706177
1574232810.9213934,7930,0.7883764505386353
1574232823.4636095,7950,0.5397234559059143
1574232849.0035677,7990,0.41309982538223267
1574232878.574045,8030,0.5210859775543213
1574232918.3958626,8090,0.7844284772872925
1574232924.6614304,8100,0.4712793827056885
1574233089.4483187,8330,0.7451372146606445
1574233116.446611,8370,0.6221356987953186
1574233353.487743,8700,0.5212084650993347
1574233402.240167,8770,0.44835925102233887
1574233446.9403915,8830,0.6661394238471985
1574233545.222236,8970,0.667570948600769
1574233575.1966782,9010,0.5011738538742065
1574233620.2345257,9080,0.6793070435523987
1574233634.8906307,9100,0.8194106817245483
1574233691.2307634,9180,0.7911128401756287
1574233798.8955374,9320,0.5541915893554688
1574233805.317887,9330,0.5739077925682068
1574233879.218309,9430,0.4857631325721741
1574233898.3436904,9460,0.5772380232810974
1574233959.5281703,9550,0.5701027512550354
1574234013.7221365,9630,0.6064822673797607
1574234080.0445154,9720,0.7611894607543945
1574234085.9328926,9730,0.6863077878952026
1574234125.4117894,9790,0.5989546179771423
1574234131.7357886,9800,0.5196382403373718
1574234169.6151562,9850,0.5892981290817261
1574234538.8693342,10030,0.6951297521591187
1574234562.5419633,10060,0.531295657157898
1574234629.7522283,10150,0.545525312423706
1574234837.6310284,10450,0.5976431965827942
1574234936.9687843,10580,0.6789193749427795
1574234981.855811,10640,0.6135303974151611
1574235001.971849,10670,0.6419087648391724
1574235016.3113303,10690,0.7193306684494019
1574235047.582399,10730,0.6817070245742798
1574235090.7347918,10790,0.4938897490501404
1574235131.1234314,10840,0.7642499208450317
1574235203.6610334,10940,0.5697510838508606
1574235247.4081376,11000,0.7345693111419678
1574235284.9032853,11050,0.47554051876068115
1574235357.769829,11150,0.6953865885734558
1574235654.7232215,11570,0.7204849720001221
1574235685.7115588,11610,0.5445520877838135
1574235692.5464797,11620,0.5772468447685242
1574235699.9499466,11630,0.49420592188835144
1574235829.0984633,11810,0.5503204464912415
1574235921.0712588,11940,0.8835493922233582
1574236009.8380282,12070,0.4753263294696808
1574236190.5174093,12330,0.5413507223129272
1574236279.9302142,12450,0.5146982669830322
1574236361.8900766,12560,0.5497846603393555
1574236383.9701748,12590,0.6478809118270874
1574236408.8531592,12620,0.5537370443344116
1574236558.6416945,12820,0.6560970544815063
1574236598.1435032,12880,0.7349889874458313
1574236648.4546666,12950,0.5800739526748657
1574236693.263443,13010,0.5317614674568176
1574236801.7763329,13170,0.8238406181335449
1574236823.1018183,13200,0.6492600440979004
1574236902.2615488,13310,0.5928035974502563
1574236921.8683033,13340,0.7404848337173462
1574236940.8837905,13370,0.5167852640151978
1574236947.979635,13380,0.5043907165527344
1574237304.3630848,13860,0.5230034589767456
1574237322.73576,13890,0.7669821977615356
1574237349.5825932,13920,0.6131613254547119
1574237355.9016943,13930,0.5329763293266296
1574237511.4180763,14150,0.5588691234588623
1574237597.7884662,14270,0.7183656692504883
1574237670.7880566,14370,0.45806530117988586
1574237702.4113793,14410,0.890640377998352
1574237890.3077607,14660,0.48948267102241516
1574237896.2443063,14670,0.5307316780090332
1574237978.4655175,14780,0.43291985988616943
1574238037.4862165,14860,0.5516248345375061
1574238063.0909343,14900,0.5760840773582458
1574238080.686502,14920,0.6107646226882935
1574238547.7252524,15240,0.714106559753418
1574238573.801646,15280,0.5575096011161804
1574238762.7582219,15530,0.5382898449897766
1574238877.6580148,15690,0.48765936493873596
1574238883.8084097,15700,0.757774829864502
1574238991.8318286,15850,0.5326449871063232
1574239019.2960916,15890,0.7483567595481873
1574239137.0328608,16050,0.6160386800765991
1574239144.0139146,16060,0.6841226816177368
1574239302.366004,16280,0.5443246960639954
1574239347.8584318,16330,0.4400060176849365
1574239387.0414546,16380,0.7169255614280701
1574239410.33714,16410,0.5170551538467407
1574239445.3035717,16460,0.6694101095199585
1574239468.248727,16490,0.4660298228263855
1574239553.987833,16610,0.5344586968421936
1574239605.2068849,16690,0.6404970288276672
1574239656.848808,16760,0.753362774848938
1574239715.9849951,16830,0.7061353325843811
1574239779.587931,16920,0.5390790104866028
1574239805.9277418,16960,0.5164449214935303
1574239818.8073266,16980,0.5996977686882019
1574239831.4102952,17000,0.5457156896591187
1574239855.1895893,17030,0.5339223742485046
1574239900.2141583,17100,0.6743465662002563
1574239962.3218317,17190,0.4458305835723877
1574240036.0123787,17290,0.4401470422744751
1574240067.5082195,17330,0.5905556678771973
1574240081.5353975,17350,0.4868094325065613
1574240099.9684458,17380,0.6716147065162659
1574240137.153435,17430,0.44087404012680054
1574240158.6287842,17460,0.7180007100105286
1574240164.4967601,17470,0.5165331959724426
1574240307.8150525,17670,0.3894447088241577
1574240381.063954,17760,0.41483402252197266
1574240425.1951623,17820,0.502343475818634
1574240471.495412,17890,0.7575386166572571
1574240478.225878,17900,0.6264513731002808
1574240540.9731903,17990,0.6624916791915894
1574240593.5903332,18060,0.790802001953125
1574240741.0595157,18270,0.7023828029632568
1574240771.1337478,18310,0.480757474899292
1574240842.6332242,18410,0.4658862352371216
1574240872.9872355,18450,0.4607623219490051
1574240939.9186668,18540,0.6302439570426941
1574241029.1573153,18670,0.390320360660553
1574241056.0821452,18700,0.42554381489753723
1574241099.0297225,18760,0.7023661732673645
1574241111.3458786,18780,0.5949528217315674
1574241358.102541,19120,0.4830513298511505
1574241400.960561,19180,0.7745386362075806
1574241524.76873,19350,0.5306128263473511
1574241595.0005243,19450,0.8229209780693054
1574241613.3523679,19480,0.8685739040374756
1574241626.2987168,19500,0.5901193618774414
1574241756.9366603,19680,0.5930080413818359
1574241859.8735626,19820,0.4030799865722656
1574241874.9647768,19840,0.6475562453269958
1574242234.0964267,20020,0.740419864654541
1574242261.0138366,20060,0.6103241443634033
1574242318.1889346,20140,0.6212073564529419
1574242443.3953788,20310,0.3986908197402954
1574242492.6529813,20370,0.6009645462036133
1574242667.2789311,20610,0.4914242923259735
1574242757.4381652,20740,0.4439784586429596
1574242775.5061052,20770,0.5305857062339783
1574242782.0617409,20780,0.5781514644622803
1574242796.2246537,20800,0.5609853863716125
1574242814.0845916,20820,0.9289520978927612
1574242839.886899,20860,0.4730883836746216
1574242865.832058,20900,0.52408766746521
1574242915.4856339,20970,0.7054556012153625
1574243026.199272,21120,0.4865315854549408
1574243264.6161435,21460,0.8751859068870544
1574243299.0720417,21500,0.3865821957588196
1574243349.690614,21570,0.5580046772956848
1574243414.316827,21660,0.4802969694137573
1574243499.6441047,21780,0.6039634943008423
1574243575.1507688,21880,0.46432313323020935
1574243588.7403126,21900,0.6975353956222534
1574243616.1864145,21920,0.5236154794692993
1574243647.1340609,21970,0.5019780397415161
1574243666.7099955,22000,0.49576249718666077
1574243725.2309146,22080,0.43550774455070496
1574243756.06343,22120,0.5713528394699097
1574243900.1988938,22320,0.43985891342163086
1574243933.9028842,22370,0.482318639755249
1574243939.7400475,22380,0.45978879928588867
1574243952.0296094,22400,0.5204029083251953
1574243977.2576437,22430,0.6641929745674133
1574244002.9831533,22470,0.5965423583984375
1574244009.861648,22480,0.6114044785499573
1574244063.2160857,22550,0.490871787071228
1574244081.5650098,22580,0.6735423803329468
1574244118.974108,22630,0.4191584587097168
1574244253.3168488,22820,0.4166334867477417
1574244324.4673057,22920,0.47268733382225037
1574244365.13735,22980,0.5213539600372314
1574244407.7219877,23040,0.5233176946640015
1574244434.6155236,23080,0.5282455086708069
1574244529.336737,23200,0.5406979322433472
1574244540.832386,23210,0.563800573348999
1574244716.400773,23460,0.7523966431617737
1574244780.2781644,23550,0.5968748927116394
1574245038.0814166,23900,0.48702049255371094
1574245049.8236501,23910,0.4462810456752777
1574245061.9959583,23930,0.6017410755157471
1574245371.207875,24370,0.5154808163642883
1574245427.8092022,24450,0.4736061990261078
1574245480.8503523,24520,0.8242934942245483
1574245495.5062997,24540,0.6654600501060486
1574245517.341492,24560,0.5799307227134705
1574245559.5993485,24610,0.6726559400558472
1574245734.702859,24860,0.5142407417297363
1574245740.5265503,24870,0.8441503047943115
1574245811.1149228,24970,0.49028491973876953
1574245823.7689693,24990,0.5812816619873047
1574246085.8221905,25040,0.49559977650642395
1574246185.5033557,25180,0.628502607345581
1574246237.3255851,25240,0.4371933937072754
1574246300.5498781,25330,0.4948657155036926
1574246415.954706,25480,0.4833880364894867
1574246446.615352,25520,0.4955611526966095
1574246459.0126264,25540,0.48387277126312256
1574246631.7655923,25790,0.6237940788269043
1574246720.58845,25910,0.47149422764778137
1574246792.803714,26010,0.5111928582191467
1574246829.5386121,26070,0.4401755630970001
1574246956.015681,26240,0.4435357451438904
1574246998.999865,26300,0.3681066036224365
1574247010.6403546,26310,0.5896153450012207
1574247110.7320316,26450,0.5394515991210938
1574247155.308006,26510,0.5389699339866638
1574247190.2377636,26560,0.4756814241409302
1574247349.4116976,26790,0.40264472365379333
1574247403.5012527,26860,0.4535760283470154
1574247441.6571827,26910,0.4278031289577484
1574247537.4785502,27040,0.4845469295978546
1574247587.9971104,27110,0.45573267340660095
1574247697.853443,27260,0.4982142448425293
1574247785.5080507,27380,0.4226638972759247
1574247809.5052297,27410,0.4554291367530823
1574247919.011531,27550,0.3755446672439575
1574248160.8901527,27900,0.6687843203544617
1574248172.4999278,27910,0.5260323882102966
1574248178.353993,27920,0.5986796617507935
1574248311.3841546,28100,0.3621951639652252
1574248421.3709576,28250,0.5264020562171936
1574248772.56482,28730,0.8089231252670288
1574248834.6683145,28820,0.37443622946739197
1574248899.891746,28910,0.5568730235099792
1574248939.9063363,28970,0.39308178424835205
1574249096.693578,29180,0.44905418157577515
1574249108.8180373,29200,0.6207147240638733
1574249120.6690726,29210,0.7426947355270386
1574249465.9271293,29680,0.4676462709903717
1574249526.3862836,29760,0.441414475440979
1574249692.9138172,29990,0.6259322762489319
1574249991.0422351,30080,0.45587530732154846
1574250023.6583576,30120,0.43752527236938477
1574250052.03586,30160,0.47090786695480347
1574250139.368251,30280,0.4951539933681488
1574250163.6229079,30310,0.39900025725364685
1574250219.4211843,30390,0.5227228403091431
1574250244.978286,30420,0.5115695595741272
1574250415.157735,30660,0.4017831087112427
1574250447.4142456,30700,0.4710947871208191
1574250465.0533962,30720,0.47884076833724976
1574250663.5443833,31000,0.4775221347808838
1574250831.6987426,31230,0.4176380932331085
1574250934.1875677,31380,0.45164087414741516
1574250995.8523152,31460,0.5991265177726746
1574251032.5953627,31510,0.3689230978488922
1574251066.0388458,31560,0.3638646602630615
1574251109.217088,31620,0.5928502082824707
1574251218.3398116,31780,0.4844783842563629
1574251350.587195,31960,0.4591282904148102
1574251356.439261,31970,0.48205453157424927
1574251411.7368746,32040,0.43623942136764526
1574251437.2565413,32070,0.43802952766418457
1574251613.0692906,32310,0.4558725953102112
1574251633.535496,32340,0.5924835801124573
1574251685.1114917,32410,0.43059778213500977
1574251706.6745536,32440,0.39891043305397034
1574251712.5366926,32450,0.3499212861061096
1574251727.306113,32470,0.7604487538337708
1574251733.1740453,32480,0.5467615723609924
1574251913.1704016,32730,0.39987942576408386
1574251979.5863314,32820,0.45681026577949524
1574252143.205228,33060,0.4676656723022461
1574252197.9919045,33140,0.31524527072906494
1574252296.3341825,33280,0.47960036993026733
1574252302.1842496,33290,0.5177730321884155
1574252429.798429,33460,0.43386244773864746
1574252636.6937287,33750,0.6622475385665894
1574252663.9220707,33770,0.40874963998794556
1574252735.0887573,33870,0.42375972867012024
1574252860.5195544,34040,0.4223126769065857
1574252895.4317608,34090,0.34869253635406494
1574253055.078452,34310,0.3687506914138794
1574253109.6762724,34390,0.42646491527557373
1574253186.4276392,34500,0.4104452133178711
1574253204.2589986,34520,0.3947250247001648
1574253258.306679,34590,0.4160159230232239
1574253304.8334465,34650,0.5895483493804932
1574253356.6739862,34720,0.47305870056152344
1574253397.9593093,34780,0.5208665132522583
1574253423.7106407,34810,0.5345170497894287
1574253538.2340698,34980,0.5051886439323425
1574253851.1189044,35100,0.4529401361942291
1574253874.3722708,35130,0.3689587414264679
1574253925.5397098,35200,0.38298070430755615
1574254041.6667073,35360,0.661296010017395
1574254054.433157,35380,0.40031376481056213
1574254099.1442688,35440,0.42142391204833984
1574254128.0611553,35480,0.4469161629676819
1574254247.6698601,35640,0.3355426490306854
1574254372.3463879,35810,0.44693583250045776
1574254525.427811,36010,0.41048234701156616
1574254650.1082492,36190,0.45690464973449707
1574254668.3748348,36210,0.2778323292732239
1574254680.0029612,36230,0.3587666153907776
1574254700.382245,36260,0.38026952743530273
1574254719.4357913,36290,0.4068922996520996
1574254843.6844943,36460,0.318672776222229
1574254932.2580926,36570,0.6660538911819458
1574255039.4932249,36710,0.4916658401489258
1574255254.3489678,37010,0.3763791024684906
1574255267.2133775,37030,0.3170524835586548
1574255438.3535206,37270,0.4413570761680603
1574255467.6298287,37310,0.4154689908027649
1574255479.7940886,37330,0.5243776440620422
1574255518.7421558,37390,0.7131298780441284
1574255542.611603,37420,0.6758121848106384
1574255555.7120016,37440,0.4752989709377289
1574255618.8757043,37530,0.5851873755455017
1574255669.598908,37600,0.6844294667243958
1574255764.07252,37730,0.4707690477371216
1574255820.2559764,37810,0.6651846170425415
1574255911.136355,37940,0.6011048555374146
1574255925.3293366,37960,0.3884935975074768
1574255944.672032,37990,0.3645579218864441
1574256058.6090822,38150,0.5661481618881226
1574256093.6091032,38200,0.553479790687561
1574256111.404208,38220,0.43363404273986816
1574256190.64367,38320,0.6032063961029053
1574256217.6508956,38360,0.5015038847923279
1574256430.1097248,38650,0.3979579210281372
1574256465.6129062,38700,0.4380796253681183
1574256514.440568,38770,0.36515018343925476
1574256844.1876538,39210,0.401265412569046
1574256894.4758143,39290,0.5054023265838623
1574256944.1187181,39360,0.4959152340888977
1574256971.3890576,39400,0.5433706641197205
1574257056.631553,39510,0.40948477387428284
1574257094.635554,39570,0.3710874319076538
1574257141.7601178,39630,0.6993929743766785
1574257299.0208578,39850,0.40938490629196167
1574257377.6686313,39960,0.40897971391677856
1574257664.473534,40010,0.3432613015174866
1574257722.12334,40100,0.3777904212474823
1574257733.5906348,40110,0.5567213892936707
1574257818.254922,40230,0.38080865144729614
1574257895.784628,40340,0.47647354006767273
1574257915.1557949,40370,0.42212891578674316
1574257985.7269535,40470,0.3028334081172943
1574258328.7696693,40940,0.36346858739852905
1574258359.7192984,40990,0.5722278356552124
1574258367.3457434,41000,0.6045645475387573
1574258439.0277483,41100,0.41847118735313416
1574258965.1918387,41830,0.44008326530456543
1574259040.6673527,41940,0.35193222761154175
1574259048.5358849,41950,0.4641091823577881
1574259064.7252522,41970,0.3825429677963257
1574259084.9153557,41990,0.39609432220458984
1574259108.4534233,42020,0.46727699041366577
1574259115.5582035,42030,0.42816779017448425
1574259295.4094841,42280,0.7071904540061951
1574259331.345691,42330,0.42263340950012207
1574259351.0492315,42360,0.34802231192588806
1574259410.8293817,42440,0.38317441940307617
1574259488.7461154,42550,0.5293867588043213
1574259552.1778307,42640,0.5992696285247803
1574259571.7773206,42670,0.42972731590270996
1574259579.420015,42680,0.4894585907459259
1574259691.226041,42830,0.5253369212150574
1574259801.3205717,42990,0.5043449997901917
1574259849.0756044,43050,0.407635897397995
1574259876.307124,43090,0.4689725637435913
1574259945.2505615,43180,0.42733556032180786
1574259958.872569,43200,0.5359393954277039
1574260021.4122138,43290,0.7004692554473877
1574260051.584589,43330,0.46209198236465454
1574260137.6989584,43440,0.415653258562088
1574260320.2660851,43700,0.41640618443489075
1574260382.9189007,43790,0.3418011963367462
1574260487.6742392,43940,0.58900386095047
1574260539.0754411,44010,0.3765609860420227
1574260577.7254155,44070,0.41383445262908936
1574260608.5031276,44110,0.39764583110809326
1574260614.3220115,44120,0.3178103268146515
1574260749.0466185,44310,0.5687099695205688
1574260769.2684712,44340,0.8364831209182739
1574261020.414919,44700,0.5486029386520386
1574261066.2479193,44760,0.5306735038757324
1574261178.6411457,44910,0.3517087697982788
1574261191.8424947,44930,0.36825284361839294
1574261541.7300112,45100,0.5283520221710205
1574261553.220621,45110,0.5093693733215332
1574261687.885847,45300,0.4759078025817871
1574261699.2789822,45310,0.6893749237060547
1574261717.677709,45340,0.4122355580329895
1574261782.7122574,45430,0.47835034132003784
1574261860.242292,45540,0.3434549570083618
1574262031.193483,45790,0.5771207809448242
1574262062.4417517,45820,0.44166049361228943
1574262150.7668376,45930,0.43568649888038635
1574262171.056885,45960,0.3878301680088043
1574262184.7938817,45980,0.29600393772125244
1574262196.9552512,46000,0.6257422566413879
1574262284.018971,46120,0.3331703245639801
1574262400.012295,46290,0.4804632067680359
1574262557.2852995,46500,0.6531466841697693
1574262608.0462062,46570,0.28797563910484314
1574262668.6643345,46650,0.5482897162437439
1574262700.6952467,46690,0.561532735824585
1574262751.894582,46760,0.6086424589157104
1574262757.7130406,46770,0.38172030448913574
1574262764.173712,46780,0.4375341832637787
1574262835.2594748,46880,0.47656214237213135
1574263040.9491673,47140,0.4597232937812805
1574263080.4209185,47190,0.3152405619621277
1574263196.5727153,47350,0.4665166139602661
1574263275.6818633,47460,0.44950103759765625
1574263304.470953,47500,0.5046062469482422
1574263316.159154,47510,0.2978992462158203
1574263368.134799,47590,0.34201449155807495
1574263411.6600149,47650,0.38032084703445435
1574263429.9808552,47680,0.3562396168708801
1574263498.3543465,47770,0.30138567090034485
1574263531.5001006,47810,0.42568105459213257
1574263579.8196042,47880,0.5792229771614075
1574263585.6650026,47890,0.4978054463863373
1574263633.6914284,47950,0.4030332565307617
1574263677.0062087,48010,0.32934674620628357
1574263691.283421,48030,0.3729977309703827
1574263712.2420442,48060,0.357487291097641
1574263973.0483038,48410,0.32110175490379333
1574264055.6746938,48530,0.5069578886032104
1574264190.2211,48720,0.4884529709815979
1574264203.756804,48740,0.39017826318740845
1574264349.3430374,48950,0.3613332509994507
1574264497.7610633,49150,0.4102715253829956
1574264674.005417,49390,0.3470167815685272
1574264697.4042928,49420,0.5873262882232666
1574264790.7168732,49550,0.41338351368904114
1574264850.8488336,49630,0.543774425983429
1574264916.850839,49720,0.32525336742401123
1574264938.6696916,49750,0.32020896673202515
1574264951.9862897,49770,0.34433358907699585
1574264961.329337,49780,0.34435173869132996
1574265510.2878668,50220,0.35310453176498413
1574265553.4567823,50280,0.34915030002593994
1574265580.733398,50310,0.4167421758174896
1574265626.6011155,50380,0.3703382611274719
1574265720.122245,50510,0.3167870342731476
1574265734.1461997,50530,0.4227500855922699
1574265740.7499247,50540,0.42445072531700134
1574265793.4954875,50610,0.4141697287559509
1574265923.4753597,50790,0.48002806305885315
1574266100.8430595,51020,0.37666091322898865
1574266133.1453068,51070,0.3869922459125519
1574266277.8217442,51270,0.36839550733566284
1574266291.3467555,51290,0.3411136567592621
1574266334.580489,51350,0.32823193073272705
1574266529.177705,51610,0.40910604596138
1574266561.5781636,51660,0.6656434535980225
1574266682.349883,51830,0.35218989849090576
1574266809.1682022,52010,0.554615318775177
1574266862.213179,52090,0.42100319266319275
1574267031.6935084,52320,0.3524009883403778
1574267061.2913396,52360,0.4107266068458557
1574267085.9487941,52400,0.29352569580078125
1574267097.4052086,52410,0.5131604671478271
1574267294.477172,52670,0.35908567905426025
1574267455.8480778,52900,0.3156154751777649
1574267663.7810278,53190,0.43403151631355286
1574267744.1053066,53300,0.4288248121738434
1574267861.6521032,53460,0.4430440664291382
1574267960.0326178,53600,0.5178192257881165
1574267971.9327877,53610,0.41535890102386475
1574268116.6821165,53810,0.4795398712158203
1574268288.3355176,54050,0.41682198643684387
1574268407.9554403,54210,0.4710385203361511
1574268540.9407911,54400,0.4715711176395416
1574268567.3935473,54430,0.457694411277771
1574268598.8891468,54480,0.6666661500930786
1574268861.1028786,54850,0.49496468901634216
1574268914.2265103,54920,0.35658302903175354
1574268942.5205147,54960,0.42064470052719116
1574269215.7272635,55020,0.32590147852897644
1574269260.874736,55080,0.31401145458221436
1574269300.1185758,55130,0.2869124114513397
1574269318.6559632,55160,0.3783295154571533
1574269330.903522,55180,0.43034473061561584
1574269508.848405,55420,0.4507848024368286
1574269560.2317696,55500,0.524382472038269
1574269682.7416568,55670,0.3898114264011383
1574269720.1351833,55720,0.35374322533607483
1574269733.961349,55740,0.42000311613082886
1574269824.7701123,55860,0.4914017617702484
1574269842.0547233,55880,0.5343485474586487
1574269885.7360291,55940,0.40788519382476807
1574269967.87171,56060,0.33114930987358093
1574270005.3963277,56110,0.4028748571872711
1574270077.950866,56210,0.317907452583313
1574270157.1381881,56310,0.48011958599090576
1574270351.9528916,56590,0.3203287124633789
1574270371.3237972,56610,0.518190324306488
1574270396.4860482,56650,0.34858444333076477
1574270500.5714395,56800,0.4810360372066498
1574270800.5214863,57210,0.36962074041366577
1574270819.1995668,57240,0.5167734622955322
1574270946.2328835,57420,0.44593673944473267
1574271070.4636433,57600,0.3412448465824127
1574271191.7835972,57770,0.3890955448150635
1574271211.83166,57800,0.5123730897903442
1574271248.8180401,57850,0.3636512756347656
1574271282.4124937,57900,0.4895721971988678
1574271414.0511649,58080,0.38472142815589905
1574271419.8716927,58090,0.3986269533634186
1574271545.209901,58260,0.488885760307312
1574271563.7182539,58290,0.37435153126716614
1574271615.7936628,58360,0.4010520577430725
1574271809.6208944,58630,0.45418208837509155
1574271821.644177,58650,0.39080125093460083
1574271869.8943846,58720,0.39231377840042114
1574271996.100308,58900,0.3476160764694214
1574272059.5261092,58990,0.8199174404144287
1574272126.6994567,59080,0.325181782245636
1574272194.8797078,59180,0.3669874966144562
1574272278.5483792,59290,0.3094598352909088
1574272310.67953,59330,0.3624516427516937
1574272318.0634718,59340,0.3387106657028198
1574272464.9740891,59530,0.4619886875152588
1574272498.3781579,59580,0.4028668999671936
1574272511.9063263,59600,0.5393147468566895
1574272542.7997086,59640,0.35207146406173706
1574272607.607876,59730,0.3216466009616852
1574272740.1294322,59910,0.40246760845184326
1574273114.0726492,60110,0.29216063022613525
1574273148.1739326,60160,0.3849785625934601
1574273211.9207907,60250,0.40991634130477905
1574273255.81517,60310,0.49129053950309753
1574273261.6755788,60320,0.36453378200531006
1574273287.4688873,60360,0.3776800036430359
1574273308.0600991,60390,0.34952032566070557
1574273472.8188674,60610,0.6569153070449829
1574273606.3134208,60790,0.31158748269081116
1574273639.1221614,60830,0.4561460316181183
1574273669.4807441,60880,0.45460134744644165
1574273780.6126146,61040,0.46524709463119507
1574273792.9264765,61060,0.4373728930950165
1574273866.970058,61160,0.35586491227149963
1574273911.8066678,61220,0.5643206238746643
1574273925.3749647,61240,0.38743188977241516
1574273963.7337759,61300,0.348737895488739
1574273981.195979,61320,0.44979700446128845
1574273995.2190394,61340,0.36649802327156067
1574274077.577747,61460,0.29276734590530396
1574274091.611303,61480,0.5894174575805664
1574274104.4312587,61500,0.31273406744003296
1574274273.91431,61730,0.3014402985572815
1574274338.0517159,61820,0.3720834255218506
1574274356.9001868,61850,0.2819557785987854
1574274475.2744446,62010,0.537523627281189
1574274553.5336883,62120,0.3622928857803345
1574274565.3387399,62140,0.40288305282592773
1574274606.8024611,62200,0.28746968507766724
1574274703.8479002,62330,0.37734144926071167
1574274737.7857208,62380,0.489726722240448
1574274789.1336658,62450,0.43284544348716736
1574274836.0395424,62510,0.5349279046058655
1574274929.6907027,62640,0.4442622661590576
1574275118.3555877,62900,0.549460232257843
1574275283.6134033,63130,0.5089439749717712
1574275311.6631196,63170,0.4673582911491394
1574275318.243827,63180,0.38828766345977783
1574275376.8241613,63250,0.5930444002151489
1574275500.650729,63420,0.5203108191490173
1574275580.71881,63530,0.5339087247848511
1574275657.7701318,63640,0.2892778515815735
1574275710.9646673,63710,0.4733717739582062
1574275749.8605063,63770,0.29778093099594116
1574275934.4578252,64010,0.423417329788208
1574276342.4423478,64560,0.30411142110824585
1574276367.8231828,64600,0.5373088717460632
1574276462.1637785,64730,0.4003436267375946
1574276566.8807952,64880,0.3629685044288635
1574276624.1013603,64960,0.35624802112579346
1574276630.2537334,64970,0.3553062975406647
1574276904.1507354,65010,0.5427576303482056
1574276974.834152,65110,0.3470849394798279
1574277049.2058427,65210,0.4284754991531372
1574277055.8515043,65220,0.3813609182834625
1574277063.7715733,65230,0.48867857456207275
1574277121.4941013,65310,0.33966264128685
1574277266.259246,65510,0.3916805386543274
1574277431.2393384,65750,0.4971858859062195
1574277478.606582,65820,0.45743328332901
1574277499.0771527,65850,0.34064406156539917
1574277572.534992,65950,0.40066954493522644
1574277636.7362094,66040,0.36365827918052673
1574277657.1438317,66070,0.3168870210647583
1574277734.1860232,66170,0.4161015748977661
1574277769.8142583,66220,0.3469345271587372
1574278039.7081902,66580,0.34774988889694214
1574278102.7673502,66670,0.35579565167427063
1574278114.6401348,66690,0.2656582295894623
1574278143.8370037,66730,0.307716429233551
1574278183.1191883,66790,0.5732568502426147
1574278206.802065,66820,0.49632471799850464
1574278251.0317554,66890,0.3611464202404022
1574278309.6284409,66970,0.4291374683380127
1574278329.3811736,67000,0.3779403567314148
1574278390.8039365,67080,0.3924151360988617
1574278427.0652504,67120,0.33741092681884766
1574278453.8279397,67160,0.37936028838157654
1574278618.8875656,67390,0.4568532109260559
1574278648.7116463,67430,0.41454488039016724
1574278695.148002,67500,0.5704784989356995
1574278726.3496401,67540,0.35495439171791077
1574278806.5601673,67650,0.4140309691429138
1574278889.8464952,67770,0.3375263810157776
1574279006.7832913,67930,0.3701057434082031
1574279183.3439107,68180,0.3216249942779541
1574279302.2954621,68330,0.2790021598339081
1574279407.454761,68470,0.4541380703449249
1574279461.393281,68550,0.458774209022522
1574279516.5499372,68630,0.26699334383010864
1574279557.1490333,68690,0.3311743140220642
1574279564.748563,68700,0.32851794362068176
1574279763.394092,68960,0.3810628652572632
1574279864.621598,69100,0.7690750360488892
1574280049.175588,69350,0.2958385944366455
1574280166.4138863,69520,0.5056062936782837
1574280254.7853918,69640,0.2664013206958771
1574280274.0075374,69670,0.3866138458251953
1574280316.7267332,69730,0.3766120374202728
1574280448.3958936,69910,0.31980466842651367
1574280460.064152,69930,0.38359594345092773
1574280834.4709125,70110,0.3518369197845459
1574280861.6738453,70150,0.41318875551223755
1574281013.1302536,70360,0.4241514205932617
1574281049.1172547,70400,0.35767462849617004
1574281104.792195,70470,0.45437678694725037
1574281191.176068,70600,0.37230515480041504
1574281236.6331425,70660,0.32768091559410095
1574281339.6692612,70800,0.4490063488483429
1574281432.2358184,70920,0.3946715295314789
1574281535.2685385,71070,0.5345121622085571
1574281594.0306187,71150,0.2791426181793213
1574281601.2237113,71160,0.33728256821632385
1574281757.231089,71380,0.2854042053222656
1574281789.4018364,71420,0.35285961627960205
1574281888.8773217,71560,0.36896568536758423
1574281981.6954706,71680,0.44510599970817566
1574281990.5042512,71690,0.3078593611717224
1574282057.7856932,71760,0.3039822578430176
1574282157.5433948,71900,0.46746987104415894
1574282199.9202967,71960,0.44056278467178345
1574282250.3086743,72030,0.561387300491333
1574282262.8384018,72050,0.38049691915512085
1574282328.3085253,72140,0.5663199424743652
1574282341.273758,72160,0.6608656644821167
1574282347.9933336,72170,0.7308704853057861
1574282478.3782907,72360,0.5689154267311096
1574282496.998187,72390,0.3978930115699768
1574282563.302378,72480,0.3905354142189026
1574282670.5820174,72610,0.3767046630382538
1574282852.0171983,72850,0.4739757180213928
1574282970.0876231,73010,0.35112839937210083
1574283045.7125704,73120,0.4784509539604187
1574283170.5823307,73300,0.39427271485328674
1574283239.6452634,73400,0.3634326457977295
1574283251.1510804,73410,0.35104942321777344
1574283290.5869563,73470,0.3353663682937622
1574283343.4560807,73540,0.3509708046913147
1574283368.5110912,73580,0.44642046093940735
1574283375.0147367,73590,0.31581100821495056
1574283381.198871,73600,0.47797930240631104
1574283539.40541,73820,0.4758126139640808
1574283545.2385879,73830,0.4298546016216278
1574283577.0502825,73870,0.3786057233810425
1574283588.9688663,73890,0.3178311586380005
1574283653.3507292,73980,0.3629838228225708
1574283684.7870307,74020,0.28626447916030884
1574283895.4685233,74310,0.3790450990200043
1574283901.380088,74320,0.49716413021087646
1574283968.8460546,74410,0.255139023065567
1574283988.456969,74440,0.3970349133014679
1574284042.7289963,74510,0.40640896558761597
1574284114.2871141,74610,0.30950498580932617
1574284120.8266623,74620,0.47513875365257263
1574284133.6904588,74640,0.31486639380455017
1574284169.3804097,74690,0.6804945468902588
1574284215.7158856,74750,0.5783016681671143
1574284242.1565108,74790,0.41511136293411255
1574284262.5194733,74810,0.308359831571579
1574284372.369083,74970,0.3300997316837311
1574284667.157553,75030,0.3667084872722626
1574284673.0054245,75040,0.3696533441543579
1574284731.0987577,75120,0.38110512495040894
1574284868.7389617,75310,0.4037870764732361
1574284986.5682368,75480,0.2810884714126587
1574285182.4813898,75740,0.292514443397522
1574285350.6380603,75970,0.3741835951805115
1574285448.5900135,76100,0.33613836765289307
1574285472.6665323,76130,0.27956974506378174
1574285705.2100704,76440,0.3588563799858093
1574285712.394044,76450,0.404524028301239
1574285830.7251184,76610,0.29136520624160767
1574285836.712942,76620,0.3564739227294922
1574285920.9237921,76720,0.34472471475601196
1574285940.419375,76750,0.44358736276626587
1574285952.8678827,76770,0.3281581401824951
1574286031.6894896,76880,0.31936582922935486
1574286083.2498586,76940,0.39888787269592285
1574286100.696128,76970,0.383571594953537
1574286132.8990285,77010,0.5435793399810791
1574286259.270263,77190,0.3451294004917145
1574286265.6251557,77200,0.355587363243103
1574286297.647716,77240,0.3241681158542633
1574286316.5419307,77270,0.2881535589694977
1574286329.3454719,77290,0.31085073947906494
1574286444.096992,77430,0.39612847566604614
1574286470.5015144,77470,0.3348998725414276
1574286548.1055646,77580,0.437481164932251
1574286573.8797982,77610,0.2989119589328766
1574286723.0155776,77810,0.3702329993247986
1574286777.6306782,77890,0.3806453049182892
1574286849.3259826,77990,0.410986065864563
1574286856.6268103,78000,0.42978596687316895
1574286940.6395047,78110,0.35539788007736206
1574287114.7343805,78340,0.3310117721557617
1574287149.6250927,78390,0.4755074977874756
1574287276.985854,78560,0.3481570780277252
1574287598.0062344,79000,0.33542904257774353
1574287609.4912424,79010,0.3003692328929901
1574287635.729092,79050,0.41018742322921753
1574287662.2870293,79090,0.4893607199192047
1574287790.87405,79270,0.25094544887542725
1574287833.7217097,79330,0.28383657336235046
1574288144.8675303,79760,0.311087965965271
1574288203.1799726,79840,0.3733791708946228
1574288267.0923893,79920,0.3474903106689453
1574288273.1736395,79930,0.25961989164352417
1574288624.103725,80100,0.38849112391471863
1574288719.1902936,80230,0.5353845357894897
1574288747.2282574,80270,0.38883376121520996
1574288827.6295314,80380,0.5196061730384827
1574288912.8796482,80500,0.46658265590667725
1574288937.3944402,80530,0.39324119687080383
1574288957.4485269,80550,0.5071779489517212
1574288983.9782164,80590,0.3860477805137634
1574289049.1377041,80670,0.3777329623699188
1574289482.2488775,81270,0.5400440692901611
1574289528.0301495,81330,0.5474004745483398
1574289533.9129634,81340,0.5295369625091553
1574289659.0249307,81510,0.4221401512622833
1574289703.6575108,81580,0.33702778816223145
1574289869.4452956,81810,0.3264624774456024
1574289895.9173875,81850,0.4394856095314026
1574289973.1233723,81960,0.4337692856788635
1574289991.7201505,81990,0.3191322684288025
1574290115.3889928,82160,0.3517325222492218
1574290159.7377636,82220,0.5016899108886719
1574290254.722457,82350,0.40681004524230957
1574290395.0357785,82550,0.3379623293876648
1574290459.7441847,82640,0.32749125361442566
1574290569.8987606,82800,0.4016929268836975
1574290587.6078522,82820,0.47731709480285645
1574290653.939818,82910,0.3056944012641907
1574290714.0398304,83000,0.23346984386444092
1574290772.2211878,83080,0.37174078822135925
1574290915.4964058,83280,0.3987942934036255
1574290928.867944,83300,0.39764416217803955
1574290953.9018137,83330,0.49662232398986816
1574290966.5356848,83350,0.37758177518844604
1574291011.9661598,83410,0.4062563478946686
1574291096.6646185,83530,0.3542824387550354
1574291102.930978,83540,0.4218835234642029
1574291157.95226,83610,0.425784170627594
1574291178.0918632,83640,0.3500409424304962
1574291207.887605,83690,0.44409602880477905
1574291257.9352212,83760,0.32301023602485657
1574291272.9175858,83780,0.3526385724544525
1574291642.6602433,84290,0.3979465663433075
1574291722.455124,84400,0.28215670585632324
1574291747.0052574,84430,0.38883212208747864
1574291782.7092984,84480,0.3073608875274658
1574291897.0027804,84640,0.37738037109375
1574291923.327144,84680,0.321181058883667
1574291929.2005367,84690,0.34190133213996887
1574291946.7274742,84710,0.4043020009994507
1574292017.4426844,84810,0.4051435589790344
1574292043.6257243,84850,0.29354128241539
1574292071.8684804,84890,0.6387852430343628
1574292134.3398123,84980,0.35353755950927734
1574292141.7606807,84990,0.5605496764183044
1574292425.5010986,85040,0.3528689742088318
1574292455.4272885,85080,0.39565712213516235
1574292463.3834426,85090,0.34350234270095825
1574292575.7897778,85240,0.2830314338207245
1574292794.8093545,85550,0.5247111916542053
1574292882.9923143,85670,0.31590190529823303
1574292933.243452,85740,0.34210172295570374
1574292968.6610951,85790,0.3843971788883209
1574293078.039877,85930,0.5043409466743469
1574293142.4197607,86020,0.3102704882621765
1574293255.3907523,86170,0.645198404788971
1574293338.476709,86280,0.2751672565937042
1574293391.7734773,86350,0.34577155113220215
1574293397.9583592,86360,0.2959095537662506
1574293461.521608,86450,0.42143353819847107
1574293724.671635,86830,0.37945306301116943
1574293745.3290703,86860,0.31084492802619934
1574293759.0694559,86880,0.5555007457733154
1574293785.740647,86910,0.347295880317688
1574293791.8773541,86920,0.3408808708190918
1574293818.8982625,86960,0.27764832973480225
1574294048.120888,87280,0.2905467450618744
1574294145.7057476,87420,0.3588714003562927
1574294338.3839755,87690,0.3223271071910858
1574294383.2050529,87750,0.6704005599021912
1574294410.6004663,87790,0.40132102370262146
1574294550.6133375,87970,0.3090018332004547
1574294590.7769353,88020,0.44089841842651367
1574294694.4862528,88170,0.5508373975753784
1574294716.5636032,88200,0.43947961926460266
1574294742.9811888,88230,0.417227566242218
1574294896.6147115,88440,0.2824118733406067
1574294974.8672397,88550,0.34400177001953125
1574295065.3571353,88680,0.317046195268631
1574295072.9644284,88690,0.36001041531562805
1574295142.1767077,88790,0.3696995675563812
1574295165.8667839,88820,0.35976237058639526
1574295193.3597064,88860,0.4043472409248352
1574295314.457503,89030,0.5173460245132446
1574295326.184999,89050,0.23468539118766785
1574295347.020478,89080,0.3594374656677246
1574295504.2555108,89290,0.3314341604709625
1574295523.9766994,89310,0.436262845993042
1574295557.400527,89360,0.3650665879249573
1574295634.8976603,89470,0.44355112314224243
1574295692.327569,89550,0.2982929050922394
1574295720.403569,89590,0.38560792803764343
1574295852.5311606,89760,0.2489582896232605
1574295898.4956474,89820,0.2744178771972656
1574295969.1267986,89920,0.27261871099472046
1574295981.4271455,89940,0.27231165766716003
1574296020.5487962,90000,0.32716086506843567
1574296296.6982834,90050,0.22680018842220306
1574296328.983745,90100,0.4338696002960205
1574296352.4550955,90130,0.7572514414787292
1574296454.4490676,90280,0.3887110948562622
1574296460.5562592,90290,0.3025302290916443
1574296664.2853394,90560,0.35435613989830017
1574296719.925498,90640,0.36825263500213623
1574296791.234494,90740,0.45934903621673584
1574296873.5076165,90850,0.39919179677963257
1574297029.3135521,91060,0.32654768228530884
1574297154.6700392,91230,0.3209117650985718
1574297161.2726612,91240,0.29081258177757263
1574297392.9570518,91560,0.381905734539032
1574297399.9472098,91570,0.34477558732032776
1574297446.4386723,91630,0.37880322337150574
1574297817.5624404,92150,0.37129494547843933
1574297830.7205906,92170,0.39190974831581116
1574297881.8232589,92240,0.27129435539245605
1574297901.8364656,92270,0.3445766568183899
1574297951.877722,92340,0.4697914123535156
1574298142.8779812,92610,0.27911481261253357
1574298291.9000068,92820,0.640311062335968
1574298363.84384,92920,0.37736985087394714
1574298476.7913961,93080,0.4504235088825226
1574298489.63736,93100,0.3779642879962921
1574298507.165439,93120,0.266809344291687
1574298540.054191,93170,0.3405919373035431
1574298762.7784638,93490,0.3813037574291229
1574298798.6060417,93540,0.42301371693611145
1574298878.5564904,93650,0.3018955886363983
1574298884.6470666,93660,0.3522312641143799
1574298891.510071,93670,0.2855987846851349
1574298909.6897552,93700,0.28244295716285706
1574299030.1697967,93860,0.30092450976371765
1574299222.523239,94130,0.29851123690605164
1574299243.2879725,94160,0.28123319149017334
1574299388.0885723,94360,0.3524111807346344
1574299430.8334467,94420,0.5716921091079712
1574299436.7152042,94430,0.32112905383110046
1574299623.180172,94690,0.329952210187912
1574299672.4848177,94760,0.5010111927986145
1574299724.6165047,94830,0.4548548460006714
1574300199.0283742,95160,0.37352168560028076
1574300226.6996555,95190,0.4805936813354492
1574300363.4439518,95380,0.3055941164493561
1574300370.2225454,95390,0.2766874134540558
1574300438.0625062,95480,0.44899922609329224
1574300489.7898257,95550,0.3877914547920227
1574300508.3778617,95580,0.3664460778236389
1574300560.942474,95650,0.3177794814109802
1574300584.3702843,95680,0.4249509871006012
1574300720.945306,95870,0.279718816280365
1574300741.498249,95900,0.32070910930633545
1574300823.5747688,96010,0.3787090480327606
1574300899.183658,96120,0.3812967836856842
1574300969.6836188,96220,0.5582934021949768
1574300982.1208544,96240,0.3762359023094177
1574300988.2455046,96250,0.39983469247817993
1574301006.7005775,96280,0.34911513328552246
1574301183.8881838,96520,0.3488880395889282
1574301217.851104,96570,0.306413471698761
1574301225.0455058,96580,0.39633405208587646
1574301261.356872,96620,0.37898507714271545
1574301398.100492,96810,0.3026970624923706
1574301404.292857,96820,0.3621966242790222
1574301466.9981925,96910,0.26639053225517273
1574301518.6724644,96990,0.32524773478507996
1574301607.691553,97110,0.4151659905910492
1574301869.0376213,97480,0.32704365253448486
1574301894.9841979,97510,0.49875199794769287
1574301951.718619,97600,0.5725151300430298
1574301963.283957,97610,0.28107982873916626
1574302003.835527,97670,0.275051474571228
1574302015.725364,97690,0.3029276132583618
1574302082.155833,97780,0.22443033754825592
1574302335.372395,98130,0.45596498250961304
1574302368.4762895,98180,0.5331850647926331
1574302533.5717947,98410,0.4552241861820221
1574302554.9100559,98440,0.30686554312705994
1574302574.9994307,98470,0.6822645664215088
1574302635.4707706,98560,0.7429101467132568
1574302835.5267045,98840,0.2928563356399536
1574303009.724481,99080,0.4027734100818634
1574303080.7694957,99180,0.3844679594039917
1574303472.9997036,99730,0.2961603105068207
1574303514.5789173,99790,0.33165299892425537
1574303544.3902054,99830,0.5619668960571289
1574303563.9029377,99860,0.37159448862075806
1574303646.9981148,99970,0.4275209903717041
1574303665.6497927,100000,0.2681502103805542


==> data/MTRNET++_Train_loss_l_G.csv <==
Wall time,Step,Value
1574226912.6683605,190,1.2043792009353638
1574226967.365839,250,1.2638078927993774
1574227086.3457584,410,1.0332058668136597
1574227098.6284263,430,1.3326191902160645
1574227118.266749,460,0.9613581299781799
1574227200.9545686,570,1.3049441576004028
1574227310.8407695,720,1.1853057146072388
1574227332.5491009,750,1.0034265518188477
1574227478.333313,950,1.0600496530532837
1574227572.2502854,1070,1.0133137702941895
1574227723.588578,1270,1.5311875343322754
1574227930.4868612,1560,1.2128742933273315
1574227949.5445788,1590,1.0097507238388062
1574228017.6198902,1680,1.007279634475708
1574228135.692561,1840,1.1529572010040283
1574228148.7493143,1860,0.7283586859703064
1574228463.58793,2300,0.854424774646759
1574228500.7276614,2350,0.8419873118400574
1574228607.1302454,2500,0.8235889077186584
1574228650.049731,2560,0.7404097318649292
1574228689.4170752,2610,1.0689678192138672
1574228737.7895288,2680,0.7387357354164124
1574228783.4355884,2740,0.7012169361114502
1574229033.6006675,3090,0.6784234046936035
1574229052.8774972,3110,0.6485324501991272
1574229115.3723292,3190,0.7792694568634033
1574229267.3210995,3400,0.6222460269927979
1574229324.5632322,3480,0.5894923210144043
1574229471.3813136,3680,0.9347788095474243
1574229866.3972151,4220,0.6998436450958252
1574229873.1260765,4230,0.8152124881744385
1574229992.8119307,4400,0.6754187941551208
1574230017.1853948,4430,0.8563003540039062
1574230039.883279,4460,0.5665754079818726
1574230151.6603546,4610,0.849463164806366
1574230171.018257,4640,0.7013717293739319
1574230177.3191268,4650,0.5384594202041626
1574230247.3251514,4750,0.7828346490859985
1574230393.986343,4940,0.763878583908081
1574230781.2122402,5150,0.5683010220527649
1574230905.29662,5320,0.6989084482192993
1574230939.636467,5370,0.8533815145492554
1574231151.476468,5640,0.6868382692337036
1574231221.2953365,5740,0.6427454352378845
1574231265.006568,5800,0.6603174805641174
1574231317.2650757,5870,0.9764242172241211
1574231323.2264829,5880,0.92425137758255
1574231567.6948936,6210,0.5281532406806946
1574231580.0865483,6230,0.8571763634681702
1574231665.1496491,6350,0.69053053855896
1574231714.0342343,6420,0.6538028717041016
1574231722.2164803,6430,0.8000628352165222
1574231735.0874395,6450,0.5950967073440552
1574231755.751093,6480,0.6384155750274658
1574231767.9095914,6500,0.6578826308250427
1574231856.3668673,6620,0.7535415887832642
1574231927.8777397,6720,0.7959502935409546
1574232238.6563108,7150,0.5868512988090515
1574232306.12804,7230,0.5375953912734985
1574232364.909982,7310,0.6137486696243286
1574232427.2199216,7400,0.583065927028656
1574232527.3089359,7530,0.6549743413925171
1574232556.04669,7570,0.5024442672729492
1574232617.8886194,7660,0.489796906709671
1574232646.8290443,7700,0.4224563539028168
1574232665.8970792,7720,0.5018474459648132
1574232677.603192,7740,0.8337979912757874
1574232726.4829123,7810,0.9503535032272339
1574232761.6625385,7860,0.759394645690918
1574232774.7523627,7880,0.6765328645706177
1574232810.9213934,7930,0.7883764505386353
1574232823.4636095,7950,0.5397234559059143
1574232849.0035677,7990,0.41309982538223267
1574232878.574045,8030,0.5210859775543213
1574232918.3958626,8090,0.7844284772872925
1574232924.6614304,8100,0.4712793827056885
1574233089.4483187,8330,0.7451372146606445
1574233116.446611,8370,0.6221356987953186
1574233353.487743,8700,0.5212084650993347
1574233402.240167,8770,0.44835925102233887
1574233446.9403915,8830,0.6661394238471985
1574233545.222236,8970,0.667570948600769
1574233575.1966782,9010,0.5011738538742065
1574233620.2345257,9080,0.6793070435523987
1574233634.8906307,9100,0.8194106817245483
1574233691.2307634,9180,0.7911128401756287
1574233798.8955374,9320,0.5541915893554688
1574233805.317887,9330,0.5739077925682068
1574233879.218309,9430,0.4857631325721741
1574233898.3436904,9460,0.5772380232810974
1574233959.5281703,9550,0.5701027512550354
1574234013.7221365,9630,0.6064822673797607
1574234080.0445154,9720,0.7611894607543945
1574234085.9328926,9730,0.6863077878952026
1574234125.4117894,9790,0.5989546179771423
1574234131.7357886,9800,0.5196382403373718
1574234169.6151562,9850,0.5892981290817261
1574234538.8693342,10030,0.6951297521591187
1574234562.5419633,10060,0.531295657157898
1574234629.7522283,10150,0.545525312423706
1574234837.6310284,10450,0.5976431965827942
1574234936.9687843,10580,0.6789193749427795
1574234981.855811,10640,0.6135303974151611
1574235001.971849,10670,0.6419087648391724
1574235016.3113303,10690,0.7193306684494019
1574235047.582399,10730,0.6817070245742798
1574235090.7347918,10790,0.4938897490501404
1574235131.1234314,10840,0.7642499208450317
1574235203.6610334,10940,0.5697510838508606
1574235247.4081376,11000,0.7345693111419678
1574235284.9032853,11050,0.47554051876068115
1574235357.769829,11150,0.6953865885734558
1574235654.7232215,11570,0.7204849720001221
1574235685.7115588,11610,0.5445520877838135
1574235692.5464797,11620,0.5772468447685242
1574235699.9499466,11630,0.49420592188835144
1574235829.0984633,11810,0.5503204464912415
1574235921.0712588,11940,0.8835493922233582
1574236009.8380282,12070,0.4753263294696808
1574236190.5174093,12330,0.5413507223129272
1574236279.9302142,12450,0.5146982669830322
1574236361.8900766,12560,0.5497846603393555
1574236383.9701748,12590,0.6478809118270874
1574236408.8531592,12620,0.5537370443344116
1574236558.6416945,12820,0.6560970544815063
1574236598.1435032,12880,0.7349889874458313
1574236648.4546666,12950,0.5800739526748657
1574236693.263443,13010,0.5317614674568176
1574236801.7763329,13170,0.8238406181335449
1574236823.1018183,13200,0.6492600440979004
1574236902.2615488,13310,0.5928035974502563
1574236921.8683033,13340,0.7404848337173462
1574236940.8837905,13370,0.5167852640151978
1574236947.979635,13380,0.5043907165527344
1574237304.3630848,13860,0.5230034589767456
1574237322.73576,13890,0.7669821977615356
1574237349.5825932,13920,0.6131613254547119
1574237355.9016943,13930,0.5329763293266296
1574237511.4180763,14150,0.5588691234588623
1574237597.7884662,14270,0.7183656692504883
1574237670.7880566,14370,0.45806530117988586
1574237702.4113793,14410,0.890640377998352
1574237890.3077607,14660,0.48948267102241516
1574237896.2443063,14670,0.5307316780090332
1574237978.4655175,14780,0.43291985988616943
1574238037.4862165,14860,0.5516248345375061
1574238063.0909343,14900,0.5760840773582458
1574238080.686502,14920,0.6107646226882935
1574238547.7252524,15240,0.714106559753418
1574238573.801646,15280,0.5575096011161804
1574238762.7582219,15530,0.5382898449897766
1574238877.6580148,15690,0.48765936493873596
1574238883.8084097,15700,0.757774829864502
1574238991.8318286,15850,0.5326449871063232
1574239019.2960916,15890,0.7483567595481873
1574239137.0328608,16050,0.6160386800765991
1574239144.0139146,16060,0.6841226816177368
1574239302.366004,16280,0.5443246960639954
1574239347.8584318,16330,0.4400060176849365
1574239387.0414546,16380,0.7169255614280701
1574239410.33714,16410,0.5170551538467407
1574239445.3035717,16460,0.6694101095199585
1574239468.248727,16490,0.4660298228263855
1574239553.987833,16610,0.5344586968421936
1574239605.2068849,16690,0.6404970288276672
1574239656.848808,16760,0.753362774848938
1574239715.9849951,16830,0.7061353325843811
1574239779.587931,16920,0.5390790104866028
1574239805.9277418,16960,0.5164449214935303
1574239818.8073266,16980,0.5996977686882019
1574239831.4102952,17000,0.5457156896591187
1574239855.1895893,17030,0.5339223742485046
1574239900.2141583,17100,0.6743465662002563
1574239962.3218317,17190,0.4458305835723877
1574240036.0123787,17290,0.4401470422744751
1574240067.5082195,17330,0.5905556678771973
1574240081.5353975,17350,0.4868094325065613
1574240099.9684458,17380,0.6716147065162659
1574240137.153435,17430,0.44087404012680054
1574240158.6287842,17460,0.7180007100105286
1574240164.4967601,17470,0.5165331959724426
1574240307.8150525,17670,0.3894447088241577
1574240381.063954,17760,0.41483402252197266
1574240425.1951623,17820,0.502343475818634
1574240471.495412,17890,0.7575386166572571
1574240478.225878,17900,0.6264513731002808
1574240540.9731903,17990,0.6624916791915894
1574240593.5903332,18060,0.790802001953125
1574240741.0595157,18270,0.7023828029632568
1574240771.1337478,18310,0.480757474899292
1574240842.6332242,18410,0.4658862352371216
1574240872.9872355,18450,0.4607623219490051
1574240939.9186668,18540,0.6302439570426941
1574241029.1573153,18670,0.390320360660553
1574241056.0821452,18700,0.42554381489753723
1574241099.0297225,18760,0.7023661732673645
1574241111.3458786,18780,0.5949528217315674
1574241358.102541,19120,0.4830513298511505
1574241400.960561,19180,0.7745386362075806
1574241524.76873,19350,0.5306128263473511
1574241595.0005243,19450,0.8229209780693054
1574241613.3523679,19480,0.8685739040374756
1574241626.2987168,19500,0.5901193618774414
1574241756.9366603,19680,0.5930080413818359
1574241859.8735626,19820,0.4030799865722656
1574241874.9647768,19840,0.6475562453269958
1574242234.0964267,20020,0.740419864654541
1574242261.0138366,20060,0.6103241443634033
1574242318.1889346,20140,0.6212073564529419
1574242443.3953788,20310,0.3986908197402954
1574242492.6529813,20370,0.6009645462036133
1574242667.2789311,20610,0.4914242923259735
1574242757.4381652,20740,0.4439784586429596
1574242775.5061052,20770,0.5305857062339783
1574242782.0617409,20780,0.5781514644622803
1574242796.2246537,20800,0.5609853863716125
1574242814.0845916,20820,0.9289520978927612
1574242839.886899,20860,0.4730883836746216
1574242865.832058,20900,0.52408766746521
1574242915.4856339,20970,0.7054556012153625
1574243026.199272,21120,0.4865315854549408
1574243264.6161435,21460,0.8751859068870544
1574243299.0720417,21500,0.3865821957588196
1574243349.690614,21570,0.5580046772956848
1574243414.316827,21660,0.4802969694137573
1574243499.6441047,21780,0.6039634943008423
1574243575.1507688,21880,0.46432313323020935
1574243588.7403126,21900,0.6975353956222534
1574243616.1864145,21920,0.5236154794692993
1574243647.1340609,21970,0.5019780397415161
1574243666.7099955,22000,0.49576249718666077
1574243725.2309146,22080,0.43550774455070496
1574243756.06343,22120,0.5713528394699097
1574243900.1988938,22320,0.43985891342163086
1574243933.9028842,22370,0.482318639755249
1574243939.7400475,22380,0.45978879928588867
1574243952.0296094,22400,0.5204029083251953
1574243977.2576437,22430,0.6641929745674133
1574244002.9831533,22470,0.5965423583984375
1574244009.861648,22480,0.6114044785499573
1574244063.2160857,22550,0.490871787071228
1574244081.5650098,22580,0.6735423803329468
1574244118.974108,22630,0.4191584587097168
1574244253.3168488,22820,0.4166334867477417
1574244324.4673057,22920,0.47268733382225037
1574244365.13735,22980,0.5213539600372314
1574244407.7219877,23040,0.5233176946640015
1574244434.6155236,23080,0.5282455086708069
1574244529.336737,23200,0.5406979322433472
1574244540.832386,23210,0.563800573348999
1574244716.400773,23460,0.7523966431617737
1574244780.2781644,23550,0.5968748927116394
1574245038.0814166,23900,0.48702049255371094
1574245049.8236501,23910,0.4462810456752777
1574245061.9959583,23930,0.6017410755157471
1574245371.207875,24370,0.5154808163642883
1574245427.8092022,24450,0.4736061990261078
1574245480.8503523,24520,0.8242934942245483
1574245495.5062997,24540,0.6654600501060486
1574245517.341492,24560,0.5799307227134705
1574245559.5993485,24610,0.6726559400558472
1574245734.702859,24860,0.5142407417297363
1574245740.5265503,24870,0.8441503047943115
1574245811.1149228,24970,0.49028491973876953
1574245823.7689693,24990,0.5812816619873047
1574246085.8221905,25040,0.49559977650642395
1574246185.5033557,25180,0.628502607345581
1574246237.3255851,25240,0.4371933937072754
1574246300.5498781,25330,0.4948657155036926
1574246415.954706,25480,0.4833880364894867
1574246446.615352,25520,0.4955611526966095
1574246459.0126264,25540,0.48387277126312256
1574246631.7655923,25790,0.6237940788269043
1574246720.58845,25910,0.47149422764778137
1574246792.803714,26010,0.5111928582191467
1574246829.5386121,26070,0.4401755630970001
1574246956.015681,26240,0.4435357451438904
1574246998.999865,26300,0.3681066036224365
1574247010.6403546,26310,0.5896153450012207
1574247110.7320316,26450,0.5394515991210938
1574247155.308006,26510,0.5389699339866638
1574247190.2377636,26560,0.4756814241409302
1574247349.4116976,26790,0.40264472365379333
1574247403.5012527,26860,0.4535760283470154
1574247441.6571827,26910,0.4278031289577484
1574247537.4785502,27040,0.4845469295978546
1574247587.9971104,27110,0.45573267340660095
1574247697.853443,27260,0.4982142448425293
1574247785.5080507,27380,0.4226638972759247
1574247809.5052297,27410,0.4554291367530823
1574247919.011531,27550,0.3755446672439575
1574248160.8901527,27900,0.6687843203544617
1574248172.4999278,27910,0.5260323882102966
1574248178.353993,27920,0.5986796617507935
1574248311.3841546,28100,0.3621951639652252
1574248421.3709576,28250,0.5264020562171936
1574248772.56482,28730,0.8089231252670288
1574248834.6683145,28820,0.37443622946739197
1574248899.891746,28910,0.5568730235099792
1574248939.9063363,28970,0.39308178424835205
1574249096.693578,29180,0.44905418157577515
1574249108.8180373,29200,0.6207147240638733
1574249120.6690726,29210,0.7426947355270386
1574249465.9271293,29680,0.4676462709903717
1574249526.3862836,29760,0.441414475440979
1574249692.9138172,29990,0.6259322762489319
1574249991.0422351,30080,0.45587530732154846
1574250023.6583576,30120,0.43752527236938477
1574250052.03586,30160,0.47090786695480347
1574250139.368251,30280,0.4951539933681488
1574250163.6229079,30310,0.39900025725364685
1574250219.4211843,30390,0.5227228403091431
1574250244.978286,30420,0.5115695595741272
1574250415.157735,30660,0.4017831087112427
1574250447.4142456,30700,0.4710947871208191
1574250465.0533962,30720,0.47884076833724976
1574250663.5443833,31000,0.4775221347808838
1574250831.6987426,31230,0.4176380932331085
1574250934.1875677,31380,0.45164087414741516
1574250995.8523152,31460,0.5991265177726746
1574251032.5953627,31510,0.3689230978488922
1574251066.0388458,31560,0.3638646602630615
1574251109.217088,31620,0.5928502082824707
1574251218.3398116,31780,0.4844783842563629
1574251350.587195,31960,0.4591282904148102
1574251356.439261,31970,0.48205453157424927
1574251411.7368746,32040,0.43623942136764526
1574251437.2565413,32070,0.43802952766418457
1574251613.0692906,32310,0.4558725953102112
1574251633.535496,32340,0.5924835801124573
1574251685.1114917,32410,0.43059778213500977
1574251706.6745536,32440,0.39891043305397034
1574251712.5366926,32450,0.3499212861061096
1574251727.306113,32470,0.7604487538337708
1574251733.1740453,32480,0.5467615723609924
1574251913.1704016,32730,0.39987942576408386
1574251979.5863314,32820,0.45681026577949524
1574252143.205228,33060,0.4676656723022461
1574252197.9919045,33140,0.31524527072906494
1574252296.3341825,33280,0.47960036993026733
1574252302.1842496,33290,0.5177730321884155
1574252429.798429,33460,0.43386244773864746
1574252636.6937287,33750,0.6622475385665894
1574252663.9220707,33770,0.40874963998794556
1574252735.0887573,33870,0.42375972867012024
1574252860.5195544,34040,0.4223126769065857
1574252895.4317608,34090,0.34869253635406494
1574253055.078452,34310,0.3687506914138794
1574253109.6762724,34390,0.42646491527557373
1574253186.4276392,34500,0.4104452133178711
1574253204.2589986,34520,0.3947250247001648
1574253258.306679,34590,0.4160159230232239
1574253304.8334465,34650,0.5895483493804932
1574253356.6739862,34720,0.47305870056152344
1574253397.9593093,34780,0.5208665132522583
1574253423.7106407,34810,0.5345170497894287
1574253538.2340698,34980,0.5051886439323425
1574253851.1189044,35100,0.4529401361942291
1574253874.3722708,35130,0.3689587414264679
1574253925.5397098,35200,0.38298070430755615
1574254041.6667073,35360,0.661296010017395
1574254054.433157,35380,0.40031376481056213
1574254099.1442688,35440,0.42142391204833984
1574254128.0611553,35480,0.4469161629676819
1574254247.6698601,35640,0.3355426490306854
1574254372.3463879,35810,0.44693583250045776
1574254525.427811,36010,0.41048234701156616
1574254650.1082492,36190,0.45690464973449707
1574254668.3748348,36210,0.2778323292732239
1574254680.0029612,36230,0.3587666153907776
1574254700.382245,36260,0.38026952743530273
1574254719.4357913,36290,0.4068922996520996
1574254843.6844943,36460,0.318672776222229
1574254932.2580926,36570,0.6660538911819458
1574255039.4932249,36710,0.4916658401489258
1574255254.3489678,37010,0.3763791024684906
1574255267.2133775,37030,0.3170524835586548
1574255438.3535206,37270,0.4413570761680603
1574255467.6298287,37310,0.4154689908027649
1574255479.7940886,37330,0.5243776440620422
1574255518.7421558,37390,0.7131298780441284
1574255542.611603,37420,0.6758121848106384
1574255555.7120016,37440,0.4752989709377289
1574255618.8757043,37530,0.5851873755455017
1574255669.598908,37600,0.6844294667243958
1574255764.07252,37730,0.4707690477371216
1574255820.2559764,37810,0.6651846170425415
1574255911.136355,37940,0.6011048555374146
1574255925.3293366,37960,0.3884935975074768
1574255944.672032,37990,0.3645579218864441
1574256058.6090822,38150,0.5661481618881226
1574256093.6091032,38200,0.553479790687561
1574256111.404208,38220,0.43363404273986816
1574256190.64367,38320,0.6032063961029053
1574256217.6508956,38360,0.5015038847923279
1574256430.1097248,38650,0.3979579210281372
1574256465.6129062,38700,0.4380796253681183
1574256514.440568,38770,0.36515018343925476
1574256844.1876538,39210,0.401265412569046
1574256894.4758143,39290,0.5054023265838623
1574256944.1187181,39360,0.4959152340888977
1574256971.3890576,39400,0.5433706641197205
1574257056.631553,39510,0.40948477387428284
1574257094.635554,39570,0.3710874319076538
1574257141.7601178,39630,0.6993929743766785
1574257299.0208578,39850,0.40938490629196167
1574257377.6686313,39960,0.40897971391677856
1574257664.473534,40010,0.3432613015174866
1574257722.12334,40100,0.3777904212474823
1574257733.5906348,40110,0.5567213892936707
1574257818.254922,40230,0.38080865144729614
1574257895.784628,40340,0.47647354006767273
1574257915.1557949,40370,0.42212891578674316
1574257985.7269535,40470,0.3028334081172943
1574258328.7696693,40940,0.36346858739852905
1574258359.7192984,40990,0.5722278356552124
1574258367.3457434,41000,0.6045645475387573
1574258439.0277483,41100,0.41847118735313416
1574258965.1918387,41830,0.44008326530456543
1574259040.6673527,41940,0.35193222761154175
1574259048.5358849,41950,0.4641091823577881
1574259064.7252522,41970,0.3825429677963257
1574259084.9153557,41990,0.39609432220458984
1574259108.4534233,42020,0.46727699041366577
1574259115.5582035,42030,0.42816779017448425
1574259295.4094841,42280,0.7071904540061951
1574259331.345691,42330,0.42263340950012207
1574259351.0492315,42360,0.34802231192588806
1574259410.8293817,42440,0.38317441940307617
1574259488.7461154,42550,0.5293867588043213
1574259552.1778307,42640,0.5992696285247803
1574259571.7773206,42670,0.42972731590270996
1574259579.420015,42680,0.4894585907459259
1574259691.226041,42830,0.5253369212150574
1574259801.3205717,42990,0.5043449997901917
1574259849.0756044,43050,0.407635897397995
1574259876.307124,43090,0.4689725637435913
1574259945.2505615,43180,0.42733556032180786
1574259958.872569,43200,0.5359393954277039
1574260021.4122138,43290,0.7004692554473877
1574260051.584589,43330,0.46209198236465454
1574260137.6989584,43440,0.415653258562088
1574260320.2660851,43700,0.41640618443489075
1574260382.9189007,43790,0.3418011963367462
1574260487.6742392,43940,0.58900386095047
1574260539.0754411,44010,0.3765609860420227
1574260577.7254155,44070,0.41383445262908936
1574260608.5031276,44110,0.39764583110809326
1574260614.3220115,44120,0.3178103268146515
1574260749.0466185,44310,0.5687099695205688
1574260769.2684712,44340,0.8364831209182739
1574261020.414919,44700,0.5486029386520386
1574261066.2479193,44760,0.5306735038757324
1574261178.6411457,44910,0.3517087697982788
1574261191.8424947,44930,0.36825284361839294
1574261541.7300112,45100,0.5283520221710205
1574261553.220621,45110,0.5093693733215332
1574261687.885847,45300,0.4759078025817871
1574261699.2789822,45310,0.6893749237060547
1574261717.677709,45340,0.4122355580329895
1574261782.7122574,45430,0.47835034132003784
1574261860.242292,45540,0.3434549570083618
1574262031.193483,45790,0.5771207809448242
1574262062.4417517,45820,0.44166049361228943
1574262150.7668376,45930,0.43568649888038635
1574262171.056885,45960,0.3878301680088043
1574262184.7938817,45980,0.29600393772125244
1574262196.9552512,46000,0.6257422566413879
1574262284.018971,46120,0.3331703245639801
1574262400.012295,46290,0.4804632067680359
1574262557.2852995,46500,0.6531466841697693
1574262608.0462062,46570,0.28797563910484314
1574262668.6643345,46650,0.5482897162437439
1574262700.6952467,46690,0.561532735824585
1574262751.894582,46760,0.6086424589157104
1574262757.7130406,46770,0.38172030448913574
1574262764.173712,46780,0.4375341832637787
1574262835.2594748,46880,0.47656214237213135
1574263040.9491673,47140,0.4597232937812805
1574263080.4209185,47190,0.3152405619621277
1574263196.5727153,47350,0.4665166139602661
1574263275.6818633,47460,0.44950103759765625
1574263304.470953,47500,0.5046062469482422
1574263316.159154,47510,0.2978992462158203
1574263368.134799,47590,0.34201449155807495
1574263411.6600149,47650,0.38032084703445435
1574263429.9808552,47680,0.3562396168708801
1574263498.3543465,47770,0.30138567090034485
1574263531.5001006,47810,0.42568105459213257
1574263579.8196042,47880,0.5792229771614075
1574263585.6650026,47890,0.4978054463863373
1574263633.6914284,47950,0.4030332565307617
1574263677.0062087,48010,0.32934674620628357
1574263691.283421,48030,0.3729977309703827
1574263712.2420442,48060,0.357487291097641
1574263973.0483038,48410,0.32110175490379333
1574264055.6746938,48530,0.5069578886032104
1574264190.2211,48720,0.4884529709815979
1574264203.756804,48740,0.39017826318740845
1574264349.3430374,48950,0.3613332509994507
1574264497.7610633,49150,0.4102715253829956
1574264674.005417,49390,0.3470167815685272
1574264697.4042928,49420,0.5873262882232666
1574264790.7168732,49550,0.41338351368904114
1574264850.8488336,49630,0.543774425983429
1574264916.850839,49720,0.32525336742401123
1574264938.6696916,49750,0.32020896673202515
1574264951.9862897,49770,0.34433358907699585
1574264961.329337,49780,0.34435173869132996
1574265510.2878668,50220,0.35310453176498413
1574265553.4567823,50280,0.34915030002593994
1574265580.733398,50310,0.4167421758174896
1574265626.6011155,50380,0.3703382611274719
1574265720.122245,50510,0.3167870342731476
1574265734.1461997,50530,0.4227500855922699
1574265740.7499247,50540,0.42445072531700134
1574265793.4954875,50610,0.4141697287559509
1574265923.4753597,50790,0.48002806305885315
1574266100.8430595,51020,0.37666091322898865
1574266133.1453068,51070,0.3869922459125519
1574266277.8217442,51270,0.36839550733566284
1574266291.3467555,51290,0.3411136567592621
1574266334.580489,51350,0.32823193073272705
1574266529.177705,51610,0.40910604596138
1574266561.5781636,51660,0.6656434535980225
1574266682.349883,51830,0.35218989849090576
1574266809.1682022,52010,0.554615318775177
1574266862.213179,52090,0.42100319266319275
1574267031.6935084,52320,0.3524009883403778
1574267061.2913396,52360,0.4107266068458557
1574267085.9487941,52400,0.29352569580078125
1574267097.4052086,52410,0.5131604671478271
1574267294.477172,52670,0.35908567905426025
1574267455.8480778,52900,0.3156154751777649
1574267663.7810278,53190,0.43403151631355286
1574267744.1053066,53300,0.4288248121738434
1574267861.6521032,53460,0.4430440664291382
1574267960.0326178,53600,0.5178192257881165
1574267971.9327877,53610,0.41535890102386475
1574268116.6821165,53810,0.4795398712158203
1574268288.3355176,54050,0.41682198643684387
1574268407.9554403,54210,0.4710385203361511
1574268540.9407911,54400,0.4715711176395416
1574268567.3935473,54430,0.457694411277771
1574268598.8891468,54480,0.6666661500930786
1574268861.1028786,54850,0.49496468901634216
1574268914.2265103,54920,0.35658302903175354
1574268942.5205147,54960,0.42064470052719116
1574269215.7272635,55020,0.32590147852897644
1574269260.874736,55080,0.31401145458221436
1574269300.1185758,55130,0.2869124114513397
1574269318.6559632,55160,0.3783295154571533
1574269330.903522,55180,0.43034473061561584
1574269508.848405,55420,0.4507848024368286
1574269560.2317696,55500,0.524382472038269
1574269682.7416568,55670,0.3898114264011383
1574269720.1351833,55720,0.35374322533607483
1574269733.961349,55740,0.42000311613082886
1574269824.7701123,55860,0.4914017617702484
1574269842.0547233,55880,0.5343485474586487
1574269885.7360291,55940,0.40788519382476807
1574269967.87171,56060,0.33114930987358093
1574270005.3963277,56110,0.4028748571872711
1574270077.950866,56210,0.317907452583313
1574270157.1381881,56310,0.48011958599090576
1574270351.9528916,56590,0.3203287124633789
1574270371.3237972,56610,0.518190324306488
1574270396.4860482,56650,0.34858444333076477
1574270500.5714395,56800,0.4810360372066498
1574270800.5214863,57210,0.36962074041366577
1574270819.1995668,57240,0.5167734622955322
1574270946.2328835,57420,0.44593673944473267
1574271070.4636433,57600,0.3412448465824127
1574271191.7835972,57770,0.3890955448150635
1574271211.83166,57800,0.5123730897903442
1574271248.8180401,57850,0.3636512756347656
1574271282.4124937,57900,0.4895721971988678
1574271414.0511649,58080,0.38472142815589905
1574271419.8716927,58090,0.3986269533634186
1574271545.209901,58260,0.488885760307312
1574271563.7182539,58290,0.37435153126716614
1574271615.7936628,58360,0.4010520577430725
1574271809.6208944,58630,0.45418208837509155
1574271821.644177,58650,0.39080125093460083
1574271869.8943846,58720,0.39231377840042114
1574271996.100308,58900,0.3476160764694214
1574272059.5261092,58990,0.8199174404144287
1574272126.6994567,59080,0.325181782245636
1574272194.8797078,59180,0.3669874966144562
1574272278.5483792,59290,0.3094598352909088
1574272310.67953,59330,0.3624516427516937
1574272318.0634718,59340,0.3387106657028198
1574272464.9740891,59530,0.4619886875152588
1574272498.3781579,59580,0.4028668999671936
1574272511.9063263,59600,0.5393147468566895
1574272542.7997086,59640,0.35207146406173706
1574272607.607876,59730,0.3216466009616852
1574272740.1294322,59910,0.40246760845184326
1574273114.0726492,60110,0.29216063022613525
1574273148.1739326,60160,0.3849785625934601
1574273211.9207907,60250,0.40991634130477905
1574273255.81517,60310,0.49129053950309753
1574273261.6755788,60320,0.36453378200531006
1574273287.4688873,60360,0.3776800036430359
1574273308.0600991,60390,0.34952032566070557
1574273472.8188674,60610,0.6569153070449829
1574273606.3134208,60790,0.31158748269081116
1574273639.1221614,60830,0.4561460316181183
1574273669.4807441,60880,0.45460134744644165
1574273780.6126146,61040,0.46524709463119507
1574273792.9264765,61060,0.4373728930950165
1574273866.970058,61160,0.35586491227149963
1574273911.8066678,61220,0.5643206238746643
1574273925.3749647,61240,0.38743188977241516
1574273963.7337759,61300,0.348737895488739
1574273981.195979,61320,0.44979700446128845
1574273995.2190394,61340,0.36649802327156067
1574274077.577747,61460,0.29276734590530396
1574274091.611303,61480,0.5894174575805664
1574274104.4312587,61500,0.31273406744003296
1574274273.91431,61730,0.3014402985572815
1574274338.0517159,61820,0.3720834255218506
1574274356.9001868,61850,0.2819557785987854
1574274475.2744446,62010,0.537523627281189
1574274553.5336883,62120,0.3622928857803345
1574274565.3387399,62140,0.40288305282592773
1574274606.8024611,62200,0.28746968507766724
1574274703.8479002,62330,0.37734144926071167
1574274737.7857208,62380,0.489726722240448
1574274789.1336658,62450,0.43284544348716736
1574274836.0395424,62510,0.5349279046058655
1574274929.6907027,62640,0.4442622661590576
1574275118.3555877,62900,0.549460232257843
1574275283.6134033,63130,0.5089439749717712
1574275311.6631196,63170,0.4673582911491394
1574275318.243827,63180,0.38828766345977783
1574275376.8241613,63250,0.5930444002151489
1574275500.650729,63420,0.5203108191490173
1574275580.71881,63530,0.5339087247848511
1574275657.7701318,63640,0.2892778515815735
1574275710.9646673,63710,0.4733717739582062
1574275749.8605063,63770,0.29778093099594116
1574275934.4578252,64010,0.423417329788208
1574276342.4423478,64560,0.30411142110824585
1574276367.8231828,64600,0.5373088717460632
1574276462.1637785,64730,0.4003436267375946
1574276566.8807952,64880,0.3629685044288635
1574276624.1013603,64960,0.35624802112579346
1574276630.2537334,64970,0.3553062975406647
1574276904.1507354,65010,0.5427576303482056
1574276974.834152,65110,0.3470849394798279
1574277049.2058427,65210,0.4284754991531372
1574277055.8515043,65220,0.3813609182834625
1574277063.7715733,65230,0.48867857456207275
1574277121.4941013,65310,0.33966264128685
1574277266.259246,65510,0.3916805386543274
1574277431.2393384,65750,0.4971858859062195
1574277478.606582,65820,0.45743328332901
1574277499.0771527,65850,0.34064406156539917
1574277572.534992,65950,0.40066954493522644
1574277636.7362094,66040,0.36365827918052673
1574277657.1438317,66070,0.3168870210647583
1574277734.1860232,66170,0.4161015748977661
1574277769.8142583,66220,0.3469345271587372
1574278039.7081902,66580,0.34774988889694214
1574278102.7673502,66670,0.35579565167427063
1574278114.6401348,66690,0.2656582295894623
1574278143.8370037,66730,0.307716429233551
1574278183.1191883,66790,0.5732568502426147
1574278206.802065,66820,0.49632471799850464
1574278251.0317554,66890,0.3611464202404022
1574278309.6284409,66970,0.4291374683380127
1574278329.3811736,67000,0.3779403567314148
1574278390.8039365,67080,0.3924151360988617
1574278427.0652504,67120,0.33741092681884766
1574278453.8279397,67160,0.37936028838157654
1574278618.8875656,67390,0.4568532109260559
1574278648.7116463,67430,0.41454488039016724
1574278695.148002,67500,0.5704784989356995
1574278726.3496401,67540,0.35495439171791077
1574278806.5601673,67650,0.4140309691429138
1574278889.8464952,67770,0.3375263810157776
1574279006.7832913,67930,0.3701057434082031
1574279183.3439107,68180,0.3216249942779541
1574279302.2954621,68330,0.2790021598339081
1574279407.454761,68470,0.4541380703449249
1574279461.393281,68550,0.458774209022522
1574279516.5499372,68630,0.26699334383010864
1574279557.1490333,68690,0.3311743140220642
1574279564.748563,68700,0.32851794362068176
1574279763.394092,68960,0.3810628652572632
1574279864.621598,69100,0.7690750360488892
1574280049.175588,69350,0.2958385944366455
1574280166.4138863,69520,0.5056062936782837
1574280254.7853918,69640,0.2664013206958771
1574280274.0075374,69670,0.3866138458251953
1574280316.7267332,69730,0.3766120374202728
1574280448.3958936,69910,0.31980466842651367
1574280460.064152,69930,0.38359594345092773
1574280834.4709125,70110,0.3518369197845459
1574280861.6738453,70150,0.41318875551223755
1574281013.1302536,70360,0.4241514205932617
1574281049.1172547,70400,0.35767462849617004
1574281104.792195,70470,0.45437678694725037
1574281191.176068,70600,0.37230515480041504
1574281236.6331425,70660,0.32768091559410095
1574281339.6692612,70800,0.4490063488483429
1574281432.2358184,70920,0.3946715295314789
1574281535.2685385,71070,0.5345121622085571
1574281594.0306187,71150,0.2791426181793213
1574281601.2237113,71160,0.33728256821632385
1574281757.231089,71380,0.2854042053222656
1574281789.4018364,71420,0.35285961627960205
1574281888.8773217,71560,0.36896568536758423
1574281981.6954706,71680,0.44510599970817566
1574281990.5042512,71690,0.3078593611717224
1574282057.7856932,71760,0.3039822578430176
1574282157.5433948,71900,0.46746987104415894
1574282199.9202967,71960,0.44056278467178345
1574282250.3086743,72030,0.561387300491333
1574282262.8384018,72050,0.38049691915512085
1574282328.3085253,72140,0.5663199424743652
1574282341.273758,72160,0.6608656644821167
1574282347.9933336,72170,0.7308704853057861
1574282478.3782907,72360,0.5689154267311096
1574282496.998187,72390,0.3978930115699768
1574282563.302378,72480,0.3905354142189026
1574282670.5820174,72610,0.3767046630382538
1574282852.0171983,72850,0.4739757180213928
1574282970.0876231,73010,0.35112839937210083
1574283045.7125704,73120,0.4784509539604187
1574283170.5823307,73300,0.39427271485328674
1574283239.6452634,73400,0.3634326457977295
1574283251.1510804,73410,0.35104942321777344
1574283290.5869563,73470,0.3353663682937622
1574283343.4560807,73540,0.3509708046913147
1574283368.5110912,73580,0.44642046093940735
1574283375.0147367,73590,0.31581100821495056
1574283381.198871,73600,0.47797930240631104
1574283539.40541,73820,0.4758126139640808
1574283545.2385879,73830,0.4298546016216278
1574283577.0502825,73870,0.3786057233810425
1574283588.9688663,73890,0.3178311586380005
1574283653.3507292,73980,0.3629838228225708
1574283684.7870307,74020,0.28626447916030884
1574283895.4685233,74310,0.3790450990200043
1574283901.380088,74320,0.49716413021087646
1574283968.8460546,74410,0.255139023065567
1574283988.456969,74440,0.3970349133014679
1574284042.7289963,74510,0.40640896558761597
1574284114.2871141,74610,0.30950498580932617
1574284120.8266623,74620,0.47513875365257263
1574284133.6904588,74640,0.31486639380455017
1574284169.3804097,74690,0.6804945468902588
1574284215.7158856,74750,0.5783016681671143
1574284242.1565108,74790,0.41511136293411255
1574284262.5194733,74810,0.308359831571579
1574284372.369083,74970,0.3300997316837311
1574284667.157553,75030,0.3667084872722626
1574284673.0054245,75040,0.3696533441543579
1574284731.0987577,75120,0.38110512495040894
1574284868.7389617,75310,0.4037870764732361
1574284986.5682368,75480,0.2810884714126587
1574285182.4813898,75740,0.292514443397522
1574285350.6380603,75970,0.3741835951805115
1574285448.5900135,76100,0.33613836765289307
1574285472.6665323,76130,0.27956974506378174
1574285705.2100704,76440,0.3588563799858093
1574285712.394044,76450,0.404524028301239
1574285830.7251184,76610,0.29136520624160767
1574285836.712942,76620,0.3564739227294922
1574285920.9237921,76720,0.34472471475601196
1574285940.419375,76750,0.44358736276626587
1574285952.8678827,76770,0.3281581401824951
1574286031.6894896,76880,0.31936582922935486
1574286083.2498586,76940,0.39888787269592285
1574286100.696128,76970,0.383571594953537
1574286132.8990285,77010,0.5435793399810791
1574286259.270263,77190,0.3451294004917145
1574286265.6251557,77200,0.355587363243103
1574286297.647716,77240,0.3241681158542633
1574286316.5419307,77270,0.2881535589694977
1574286329.3454719,77290,0.31085073947906494
1574286444.096992,77430,0.39612847566604614
1574286470.5015144,77470,0.3348998725414276
1574286548.1055646,77580,0.437481164932251
1574286573.8797982,77610,0.2989119589328766
1574286723.0155776,77810,0.3702329993247986
1574286777.6306782,77890,0.3806453049182892
1574286849.3259826,77990,0.410986065864563
1574286856.6268103,78000,0.42978596687316895
1574286940.6395047,78110,0.35539788007736206
1574287114.7343805,78340,0.3310117721557617
1574287149.6250927,78390,0.4755074977874756
1574287276.985854,78560,0.3481570780277252
1574287598.0062344,79000,0.33542904257774353
1574287609.4912424,79010,0.3003692328929901
1574287635.729092,79050,0.41018742322921753
1574287662.2870293,79090,0.4893607199192047
1574287790.87405,79270,0.25094544887542725
1574287833.7217097,79330,0.28383657336235046
1574288144.8675303,79760,0.311087965965271
1574288203.1799726,79840,0.3733791708946228
1574288267.0923893,79920,0.3474903106689453
1574288273.1736395,79930,0.25961989164352417
1574288624.103725,80100,0.38849112391471863
1574288719.1902936,80230,0.5353845357894897
1574288747.2282574,80270,0.38883376121520996
1574288827.6295314,80380,0.5196061730384827
1574288912.8796482,80500,0.46658265590667725
1574288937.3944402,80530,0.39324119687080383
1574288957.4485269,80550,0.5071779489517212
1574288983.9782164,80590,0.3860477805137634
1574289049.1377041,80670,0.3777329623699188
1574289482.2488775,81270,0.5400440692901611
1574289528.0301495,81330,0.5474004745483398
1574289533.9129634,81340,0.5295369625091553
1574289659.0249307,81510,0.4221401512622833
1574289703.6575108,81580,0.33702778816223145
1574289869.4452956,81810,0.3264624774456024
1574289895.9173875,81850,0.4394856095314026
1574289973.1233723,81960,0.4337692856788635
1574289991.7201505,81990,0.3191322684288025
1574290115.3889928,82160,0.3517325222492218
1574290159.7377636,82220,0.5016899108886719
1574290254.722457,82350,0.40681004524230957
1574290395.0357785,82550,0.3379623293876648
1574290459.7441847,82640,0.32749125361442566
1574290569.8987606,82800,0.4016929268836975
1574290587.6078522,82820,0.47731709480285645
1574290653.939818,82910,0.3056944012641907
1574290714.0398304,83000,0.23346984386444092
1574290772.2211878,83080,0.37174078822135925
1574290915.4964058,83280,0.3987942934036255
1574290928.867944,83300,0.39764416217803955
1574290953.9018137,83330,0.49662232398986816
1574290966.5356848,83350,0.37758177518844604
1574291011.9661598,83410,0.4062563478946686
1574291096.6646185,83530,0.3542824387550354
1574291102.930978,83540,0.4218835234642029
1574291157.95226,83610,0.425784170627594
1574291178.0918632,83640,0.3500409424304962
1574291207.887605,83690,0.44409602880477905
1574291257.9352212,83760,0.32301023602485657
1574291272.9175858,83780,0.3526385724544525
1574291642.6602433,84290,0.3979465663433075
1574291722.455124,84400,0.28215670585632324
1574291747.0052574,84430,0.38883212208747864
1574291782.7092984,84480,0.3073608875274658
1574291897.0027804,84640,0.37738037109375
1574291923.327144,84680,0.321181058883667
1574291929.2005367,84690,0.34190133213996887
1574291946.7274742,84710,0.4043020009994507
1574292017.4426844,84810,0.4051435589790344
1574292043.6257243,84850,0.29354128241539
1574292071.8684804,84890,0.6387852430343628
1574292134.3398123,84980,0.35353755950927734
1574292141.7606807,84990,0.5605496764183044
1574292425.5010986,85040,0.3528689742088318
1574292455.4272885,85080,0.39565712213516235
1574292463.3834426,85090,0.34350234270095825
1574292575.7897778,85240,0.2830314338207245
1574292794.8093545,85550,0.5247111916542053
1574292882.9923143,85670,0.31590190529823303
1574292933.243452,85740,0.34210172295570374
1574292968.6610951,85790,0.3843971788883209
1574293078.039877,85930,0.5043409466743469
1574293142.4197607,86020,0.3102704882621765
1574293255.3907523,86170,0.645198404788971
1574293338.476709,86280,0.2751672565937042
1574293391.7734773,86350,0.34577155113220215
1574293397.9583592,86360,0.2959095537662506
1574293461.521608,86450,0.42143353819847107
1574293724.671635,86830,0.37945306301116943
1574293745.3290703,86860,0.31084492802619934
1574293759.0694559,86880,0.5555007457733154
1574293785.740647,86910,0.347295880317688
1574293791.8773541,86920,0.3408808708190918
1574293818.8982625,86960,0.27764832973480225
1574294048.120888,87280,0.2905467450618744
1574294145.7057476,87420,0.3588714003562927
1574294338.3839755,87690,0.3223271071910858
1574294383.2050529,87750,0.6704005599021912
1574294410.6004663,87790,0.40132102370262146
1574294550.6133375,87970,0.3090018332004547
1574294590.7769353,88020,0.44089841842651367
1574294694.4862528,88170,0.5508373975753784
1574294716.5636032,88200,0.43947961926460266
1574294742.9811888,88230,0.417227566242218
1574294896.6147115,88440,0.2824118733406067
1574294974.8672397,88550,0.34400177001953125
1574295065.3571353,88680,0.317046195268631
1574295072.9644284,88690,0.36001041531562805
1574295142.1767077,88790,0.3696995675563812
1574295165.8667839,88820,0.35976237058639526
1574295193.3597064,88860,0.4043472409248352
1574295314.457503,89030,0.5173460245132446
1574295326.184999,89050,0.23468539118766785
1574295347.020478,89080,0.3594374656677246
1574295504.2555108,89290,0.3314341604709625
1574295523.9766994,89310,0.436262845993042
1574295557.400527,89360,0.3650665879249573
1574295634.8976603,89470,0.44355112314224243
1574295692.327569,89550,0.2982929050922394
1574295720.403569,89590,0.38560792803764343
1574295852.5311606,89760,0.2489582896232605
1574295898.4956474,89820,0.2744178771972656
1574295969.1267986,89920,0.27261871099472046
1574295981.4271455,89940,0.27231165766716003
1574296020.5487962,90000,0.32716086506843567
1574296296.6982834,90050,0.22680018842220306
1574296328.983745,90100,0.4338696002960205
1574296352.4550955,90130,0.7572514414787292
1574296454.4490676,90280,0.3887110948562622
1574296460.5562592,90290,0.3025302290916443
1574296664.2853394,90560,0.35435613989830017
1574296719.925498,90640,0.36825263500213623
1574296791.234494,90740,0.45934903621673584
1574296873.5076165,90850,0.39919179677963257
1574297029.3135521,91060,0.32654768228530884
1574297154.6700392,91230,0.3209117650985718
1574297161.2726612,91240,0.29081258177757263
1574297392.9570518,91560,0.381905734539032
1574297399.9472098,91570,0.34477558732032776
1574297446.4386723,91630,0.37880322337150574
1574297817.5624404,92150,0.37129494547843933
1574297830.7205906,92170,0.39190974831581116
1574297881.8232589,92240,0.27129435539245605
1574297901.8364656,92270,0.3445766568183899
1574297951.877722,92340,0.4697914123535156
1574298142.8779812,92610,0.27911481261253357
1574298291.9000068,92820,0.640311062335968
1574298363.84384,92920,0.37736985087394714
1574298476.7913961,93080,0.4504235088825226
1574298489.63736,93100,0.3779642879962921
1574298507.165439,93120,0.266809344291687
1574298540.054191,93170,0.3405919373035431
1574298762.7784638,93490,0.3813037574291229
1574298798.6060417,93540,0.42301371693611145
1574298878.5564904,93650,0.3018955886363983
1574298884.6470666,93660,0.3522312641143799
1574298891.510071,93670,0.2855987846851349
1574298909.6897552,93700,0.28244295716285706
1574299030.1697967,93860,0.30092450976371765
1574299222.523239,94130,0.29851123690605164
1574299243.2879725,94160,0.28123319149017334
1574299388.0885723,94360,0.3524111807346344
1574299430.8334467,94420,0.5716921091079712
1574299436.7152042,94430,0.32112905383110046
1574299623.180172,94690,0.329952210187912
1574299672.4848177,94760,0.5010111927986145
1574299724.6165047,94830,0.4548548460006714
1574300199.0283742,95160,0.37352168560028076
1574300226.6996555,95190,0.4805936813354492
1574300363.4439518,95380,0.3055941164493561
1574300370.2225454,95390,0.2766874134540558
1574300438.0625062,95480,0.44899922609329224
1574300489.7898257,95550,0.3877914547920227
1574300508.3778617,95580,0.3664460778236389
1574300560.942474,95650,0.3177794814109802
1574300584.3702843,95680,0.4249509871006012
1574300720.945306,95870,0.279718816280365
1574300741.498249,95900,0.32070910930633545
1574300823.5747688,96010,0.3787090480327606
1574300899.183658,96120,0.3812967836856842
1574300969.6836188,96220,0.5582934021949768
1574300982.1208544,96240,0.3762359023094177
1574300988.2455046,96250,0.39983469247817993
1574301006.7005775,96280,0.34911513328552246
1574301183.8881838,96520,0.3488880395889282
1574301217.851104,96570,0.306413471698761
1574301225.0455058,96580,0.39633405208587646
1574301261.356872,96620,0.37898507714271545
1574301398.100492,96810,0.3026970624923706
1574301404.292857,96820,0.3621966242790222
1574301466.9981925,96910,0.26639053225517273
1574301518.6724644,96990,0.32524773478507996
1574301607.691553,97110,0.4151659905910492
1574301869.0376213,97480,0.32704365253448486
1574301894.9841979,97510,0.49875199794769287
1574301951.718619,97600,0.5725151300430298
1574301963.283957,97610,0.28107982873916626
1574302003.835527,97670,0.275051474571228
1574302015.725364,97690,0.3029276132583618
1574302082.155833,97780,0.22443033754825592
1574302335.372395,98130,0.45596498250961304
1574302368.4762895,98180,0.5331850647926331
1574302533.5717947,98410,0.4552241861820221
1574302554.9100559,98440,0.30686554312705994
1574302574.9994307,98470,0.6822645664215088
1574302635.4707706,98560,0.7429101467132568
1574302835.5267045,98840,0.2928563356399536
1574303009.724481,99080,0.4027734100818634
1574303080.7694957,99180,0.3844679594039917
1574303472.9997036,99730,0.2961603105068207
1574303514.5789173,99790,0.33165299892425537
1574303544.3902054,99830,0.5619668960571289
1574303563.9029377,99860,0.37159448862075806
1574303646.9981148,99970,0.4275209903717041
1574303665.6497927,100000,0.2681502103805542


==> data/merged.csv <==
190,1.20437920093536,2.98928213119507
250,1.26380789279938,2.73484706878662
410,1.03320586681366,2.31504440307617
430,1.33261919021606,2.10614395141602
460,0.96135812997818,2.66487979888916
570,1.3049441576004,2.33930444717407
720,1.18530571460724,2.19221544265747
750,1.00342655181885,2.58492398262024
950,1.06004965305328,2.31807923316956
1070,1.01331377029419,2.17875170707703
1270,1.53118753433228,2.36356997489929
1560,1.21287429332733,2.25982522964478
1590,1.00975072383881,2.47481727600098
1680,1.00727963447571,1.98841643333435
1840,1.15295720100403,2.87613868713379
1860,0.728358685970306,2.97083759307861
2300,0.854424774646759,2.13351702690125
2350,0.841987311840057,2.20465469360352
2500,0.823588907718658,2.21724843978882
2560,0.740409731864929,2.64229369163513
2610,1.06896781921387,2.52458262443542
2680,0.738735735416412,1.7126612663269
2740,0.70121693611145,2.77547764778137
3090,0.678423404693604,1.76807284355164
3110,0.648532450199127,2.20194745063782
3190,0.779269456863403,2.54704475402832
3400,0.622246026992798,1.40300869941711
3480,0.589492321014404,1.45405149459839
3680,0.934778809547424,2.48798322677612
4220,0.699843645095825,1.66658794879913
4230,0.815212488174439,2.1489565372467
4400,0.675418794155121,1.51733982563019
4430,0.856300354003906,1.99544990062714
4460,0.566575407981873,1.45966982841492
4610,0.849463164806366,1.57189345359802
4640,0.701371729373932,1.83014011383057
4650,0.538459420204163,2.28611612319946
4750,0.782834649085999,1.41698920726776
4940,0.763878583908081,1.98879504203796
5150,0.568301022052765,1.90243756771088
5320,0.698908448219299,2.3213620185852
5370,0.853381514549255,1.76665830612183
5640,0.686838269233704,2.00221610069275
5740,0.642745435237885,1.8743200302124
5800,0.660317480564117,2.59071731567383
5870,0.976424217224121,2.41904425621033
5880,0.92425137758255,2.66979193687439
6210,0.528153240680695,1.55596435070038
6230,0.85717636346817,1.75778245925903
6350,0.69053053855896,2.61833119392395
6420,0.653802871704102,1.81684267520905
6430,0.800062835216522,2.97822666168213
6450,0.595096707344055,2.25308561325073
6480,0.638415575027466,1.8410416841507
6500,0.657882630825043,1.61633455753326
6620,0.753541588783264,2.3893141746521
6720,0.795950293540955,2.5274658203125
7150,0.586851298809052,1.66890239715576
7230,0.537595391273499,2.59454822540283
7310,0.613748669624329,1.62429964542389
7400,0.583065927028656,1.52772080898285
7530,0.654974341392517,1.51767039299011
7570,0.502444267272949,1.94241428375244
7660,0.489796906709671,1.68720245361328
7700,0.422456353902817,1.98067259788513
7720,0.501847445964813,1.57039201259613
7740,0.833797991275787,1.61958158016205
7810,0.950353503227234,1.5664302110672
7860,0.759394645690918,1.42133235931396
7880,0.676532864570618,1.56423079967499
7930,0.788376450538635,1.61433434486389
7950,0.539723455905914,1.49999213218689
7990,0.413099825382233,1.92448806762695
8030,0.521085977554321,1.73556780815125
8090,0.784428477287293,1.32634115219116
8100,0.471279382705689,1.50326824188232
8330,0.745137214660645,1.40031099319458
8370,0.622135698795319,2.12693858146667
8700,0.521208465099335,2.45299744606018
8770,0.448359251022339,1.9467031955719
8830,0.666139423847199,1.95516777038574
8970,0.667570948600769,1.3913836479187
9010,0.501173853874207,2.75643825531006
9080,0.679307043552399,1.77338600158691
9100,0.819410681724548,1.99423599243164
9180,0.791112840175629,1.80628526210785
9320,0.554191589355469,2.41968536376953
9330,0.573907792568207,2.08365797996521
9430,0.485763132572174,1.92276585102081
9460,0.577238023281097,1.53694343566895
9550,0.570102751255035,1.68029487133026
9630,0.606482267379761,1.73508822917938
9720,0.761189460754395,1.90030121803284
9730,0.686307787895203,1.31704115867615
9790,0.598954617977142,1.90691590309143
9800,0.519638240337372,3.00164604187012
9850,0.589298129081726,1.89593315124512
10030,0.695129752159119,2.08060479164124
10060,0.531295657157898,1.96059989929199
10150,0.545525312423706,1.33594620227814
10450,0.597643196582794,1.94032073020935
10580,0.67891937494278,2.04630279541016
10640,0.613530397415161,1.42758858203888
10670,0.641908764839172,1.73075664043427
10690,0.719330668449402,2.04575896263123
10730,0.68170702457428,2.16171741485596
10790,0.49388974905014,1.49557936191559
10840,0.764249920845032,1.86789047718048
10940,0.569751083850861,1.59807193279266
11000,0.734569311141968,2.36126375198364
11050,0.475540518760681,2.09281063079834
11150,0.695386588573456,1.64261436462402
11570,0.720484972000122,1.84276783466339
11610,0.544552087783814,1.36249959468842
11620,0.577246844768524,1.78543531894684
11630,0.494205921888351,1.25275194644928
11810,0.550320446491241,1.198082447052
11940,0.883549392223358,1.69829440116882
12070,0.475326329469681,2.08142375946045
12330,0.541350722312927,1.24195861816406
12450,0.514698266983032,1.5084662437439
12560,0.549784660339356,1.62788331508636
12590,0.647880911827087,2.1404504776001
12620,0.553737044334412,1.32960367202759
12820,0.656097054481506,1.7070084810257
12880,0.734988987445831,1.65496098995209
12950,0.580073952674866,1.75079643726349
13010,0.531761467456818,1.48787999153137
13170,0.823840618133545,1.55638873577118
13200,0.6492600440979,1.27573978900909
13310,0.592803597450256,1.5123085975647
13340,0.740484833717346,1.54408180713654
13370,0.516785264015198,1.44235181808472
13380,0.504390716552734,2.07269048690796
13860,0.523003458976746,1.65829718112946
13890,0.766982197761535,1.56065106391907
13920,0.613161325454712,1.84150171279907
13930,0.53297632932663,1.50840258598328
14150,0.558869123458862,2.3959584236145
14270,0.718365669250488,1.37537980079651
14370,0.458065301179886,1.53552067279816
14410,0.890640377998352,1.28883767127991
14660,0.489482671022415,1.40578901767731
14670,0.530731678009033,1.59083080291748
14780,0.432919859886169,1.64143323898315
14860,0.551624834537506,1.50165748596191
14900,0.576084077358246,1.32662105560303
14920,0.610764622688293,1.52986586093903
15240,0.714106559753418,1.51791739463806
15280,0.55750960111618,1.4520583152771
15530,0.538289844989777,1.5031304359436
15690,0.487659364938736,2.09135770797729
15700,0.757774829864502,1.44040179252625
15850,0.532644987106323,1.66090440750122
15890,0.748356759548187,1.45441734790802
16050,0.616038680076599,2.16741538047791
16060,0.684122681617737,1.44665110111237
16280,0.544324696063995,1.16196548938751
16330,0.440006017684936,1.82572221755981
16380,0.71692556142807,1.23508787155151
16410,0.517055153846741,1.31392848491669
16460,0.669410109519959,1.88291716575623
16490,0.466029822826386,1.68380117416382
16610,0.534458696842194,2.55473327636719
16690,0.640497028827667,1.61463260650635
16760,0.753362774848938,1.44775319099426
16830,0.706135332584381,1.6261887550354
16920,0.539079010486603,1.63658928871155
16960,0.51644492149353,1.27699732780457
16980,0.599697768688202,1.53863632678986
17000,0.545715689659119,1.38861119747162
17030,0.533922374248505,1.89809620380402
17100,0.674346566200256,2.00595760345459
17190,0.445830583572388,1.41440844535828
17290,0.440147042274475,2.16005539894104
17330,0.590555667877197,1.52008426189423
17350,0.486809432506561,1.30913937091827
17380,0.671614706516266,1.70377266407013
17430,0.440874040126801,1.27719509601593
17460,0.718000710010529,1.32677590847015
17470,0.516533195972443,1.45848155021667
17670,0.389444708824158,1.26533341407776
17760,0.414834022521973,1.67412221431732
17820,0.502343475818634,1.5494704246521
17890,0.757538616657257,1.8366847038269
17900,0.626451373100281,3.33482837677002
17990,0.662491679191589,1.74114239215851
18060,0.790802001953125,1.11120116710663
18270,0.702382802963257,1.38097846508026
18310,0.480757474899292,1.23083543777466
18410,0.465886235237122,1.28340280056
18450,0.460762321949005,1.49465012550354
18540,0.630243957042694,1.11880922317505
18670,0.390320360660553,1.4011664390564
18700,0.425543814897537,1.27986133098602
18760,0.702366173267365,1.88699924945831
18780,0.594952821731567,1.46120738983154
19120,0.483051329851151,1.43717670440674
19180,0.774538636207581,1.12135553359985
19350,0.530612826347351,1.7888959646225
19450,0.822920978069305,1.70835995674133
19480,0.868573904037476,1.68472170829773
19500,0.590119361877441,1.75538539886475
19680,0.593008041381836,1.2034752368927
19820,0.403079986572266,1.47344660758972
19840,0.647556245326996,1.32631504535675
20020,0.740419864654541,1.42633926868439
20060,0.610324144363403,1.61373472213745
20140,0.621207356452942,1.26565039157867
20310,0.398690819740295,1.3180980682373
20370,0.600964546203613,1.60848605632782
20610,0.491424292325974,1.19488286972046
20740,0.44397845864296,1.35760927200317
20770,0.530585706233978,1.0626677274704
20780,0.57815146446228,1.31579375267029
20800,0.560985386371612,1.07463216781616
20820,0.928952097892761,2.49297308921814
20860,0.473088383674622,1.46464443206787
20900,0.52408766746521,1.92296266555786
20970,0.705455601215362,1.3119068145752
21120,0.486531585454941,1.56079041957855
21460,0.875185906887054,1.38416790962219
21500,0.38658219575882,1.70030438899994
21570,0.558004677295685,1.83916234970093
21660,0.480296969413757,1.64375019073486
21780,0.603963494300842,1.18083012104034
21880,0.464323133230209,1.55826354026794
21900,0.697535395622253,1.39713370800018
21920,0.523615479469299,1.3713253736496
21970,0.501978039741516,1.42879736423492
22000,0.495762497186661,1.29533612728119
22080,0.435507744550705,1.90973079204559
22120,0.57135283946991,1.82214105129242
22320,0.439858913421631,1.76997590065002
22370,0.482318639755249,1.39766371250153
22380,0.459788799285889,1.33442294597626
22400,0.520402908325195,1.28201842308044
22430,0.664192974567413,1.77971935272217
22470,0.596542358398438,1.60034906864166
22480,0.611404478549957,1.38551664352417
22550,0.490871787071228,1.53963625431061
22580,0.673542380332947,1.38725984096527
22630,0.419158458709717,1.46661305427551
22820,0.416633486747742,1.25671720504761
22920,0.47268733382225,1.46448528766632
22980,0.521353960037231,1.54195189476013
23040,0.523317694664001,2.20701766014099
23080,0.528245508670807,1.62947535514832
23200,0.540697932243347,1.7230681180954
23210,0.563800573348999,1.68286728858948
23460,0.752396643161774,1.74780762195587
23550,0.596874892711639,2.05053329467773
23900,0.487020492553711,1.38383519649506
23910,0.446281045675278,2.96346020698547
23930,0.601741075515747,2.14062070846558
24370,0.515480816364288,2.47330355644226
24450,0.473606199026108,1.51809883117676
24520,0.824293494224548,1.78341197967529
24540,0.665460050106049,1.82507157325745
24560,0.57993072271347,1.15724992752075
24610,0.672655940055847,1.11949849128723
24860,0.514240741729736,1.41655790805817
24870,0.844150304794312,1.3159191608429
24970,0.49028491973877,1.22464609146118
24990,0.581281661987305,1.23906016349792
25040,0.495599776506424,2.65747714042664
25180,0.628502607345581,1.15265166759491
25240,0.437193393707275,1.72708201408386
25330,0.494865715503693,1.622593998909
25480,0.483388036489487,1.56059801578522
25520,0.49556115269661,1.41230392456055
25540,0.483872771263123,1.81504344940186
25790,0.623794078826904,2.28046631813049
25910,0.471494227647781,2.30656290054321
26010,0.511192858219147,1.74940776824951
26070,0.440175563097,2.30932831764221
26240,0.44353574514389,1.58515620231628
26300,0.368106603622436,1.66152584552765
26310,0.589615345001221,1.49866473674774
26450,0.539451599121094,3.89929938316345
26510,0.538969933986664,1.20099031925201
26560,0.47568142414093,1.10181701183319
26790,0.402644723653793,1.43879556655884
26860,0.453576028347015,1.11147594451904
26910,0.427803128957748,1.35741090774536
27040,0.484546929597855,1.83425915241241
27110,0.455732673406601,1.55165553092957
27260,0.498214244842529,1.50608098506928
27380,0.422663897275925,1.45370161533356
27410,0.455429136753082,1.4004762172699
27550,0.375544667243958,1.55263495445251
27900,0.668784320354462,1.49060845375061
27910,0.526032388210297,1.2297238111496
27920,0.598679661750793,1.32899498939514
28100,0.362195163965225,1.28509569168091
28250,0.526402056217194,2.71040987968445
28730,0.808923125267029,1.29308319091797
28820,0.374436229467392,1.57232689857483
28910,0.556873023509979,1.32062685489655
28970,0.393081784248352,0.964577078819275
29180,0.449054181575775,1.60392713546753
29200,0.620714724063873,1.27785909175873
29210,0.742694735527039,1.08794665336609
29680,0.467646270990372,2.29499387741089
29760,0.441414475440979,1.46735012531281
29990,0.625932276248932,1.34989893436432
30080,0.455875307321548,1.29001808166504
30120,0.437525272369385,1.60095596313477
30160,0.470907866954803,1.90138161182404
30280,0.495153993368149,1.14577972888947
30310,0.399000257253647,2.6359977722168
30390,0.522722840309143,1.34990918636322
30420,0.511569559574127,1.41310405731201
30660,0.401783108711243,1.71132397651672
30700,0.471094787120819,1.29555070400238
30720,0.47884076833725,1.2706036567688
31000,0.477522134780884,1.22564327716827
31230,0.417638093233108,2.49403762817383
31380,0.451640874147415,1.15363872051239
31460,0.599126517772675,1.487912774086
31510,0.368923097848892,1.52474093437195
31560,0.363864660263061,1.61974191665649
31620,0.592850208282471,1.35958695411682
31780,0.484478384256363,1.12372159957886
31960,0.45912829041481,1.74644899368286
31970,0.482054531574249,1.4577784538269
32040,0.436239421367645,1.47799754142761
32070,0.438029527664185,1.27330076694489
32310,0.455872595310211,1.18700289726257
32340,0.592483580112457,1.19937252998352
32410,0.43059778213501,1.37487471103668
32440,0.39891043305397,1.45884346961975
32450,0.34992128610611,1.35782861709595
32470,0.760448753833771,1.05958545207977
32480,0.546761572360992,1.1024534702301
32730,0.399879425764084,1.68549120426178
32820,0.456810265779495,0.970360398292542
33060,0.467665672302246,1.31455504894257
33140,0.315245270729065,1.43298101425171
33280,0.479600369930267,1.17251253128052
33290,0.517773032188416,1.39178240299225
33460,0.433862447738647,1.74673867225647
33750,0.662247538566589,2.93106842041016
33770,0.408749639987946,1.62443995475769
33870,0.42375972867012,1.10138022899628
34040,0.422312676906586,1.61611604690552
34090,0.348692536354065,1.53293323516846
34310,0.368750691413879,0.734430074691772
34390,0.426464915275574,1.55388641357422
34500,0.410445213317871,1.70737493038178
34520,0.394725024700165,1.63603329658508
34590,0.416015923023224,1.70195388793945
34650,0.589548349380493,1.05347561836243
34720,0.473058700561523,2.05794620513916
34780,0.520866513252258,0.9986851811409
34810,0.534517049789429,1.02756464481354
34980,0.505188643932343,1.2194949388504
35100,0.452940136194229,1.10384607315063
35130,0.368958741426468,1.16910076141357
35200,0.382980704307556,1.05863785743713
35360,0.661296010017395,1.11200261116028
35380,0.400313764810562,1.15425539016724
35440,0.42142391204834,1.52321374416351
35480,0.446916162967682,0.838138341903687
35640,0.335542649030685,1.67631709575653
35810,0.446935832500458,2.00726699829102
36010,0.410482347011566,1.29734063148499
36190,0.456904649734497,1.23546004295349
36210,0.277832329273224,1.36466825008392
36230,0.358766615390778,1.46722424030304
36260,0.380269527435303,1.28638255596161
36290,0.4068922996521,1.05828809738159
36460,0.318672776222229,0.968154430389404
36570,0.666053891181946,1.27068376541138
36710,0.491665840148926,1.56921803951263
37010,0.376379102468491,1.75598132610321
37030,0.317052483558655,1.9958221912384
37270,0.44135707616806,1.16926908493042
37310,0.415468990802765,1.46170401573181
37330,0.524377644062042,1.84478139877319
37390,0.713129878044128,1.24175918102264
37420,0.675812184810638,1.25493884086609
37440,0.475298970937729,1.73118758201599
37530,0.585187375545502,1.21186935901642
37600,0.684429466724396,1.47781801223755
37730,0.470769047737122,2.06528806686401
37810,0.665184617042542,1.8057267665863
37940,0.601104855537415,1.3893381357193
37960,0.388493597507477,1.40206634998322
37990,0.364557921886444,1.33412909507751
38150,0.566148161888123,1.14525806903839
38200,0.553479790687561,1.14385390281677
38220,0.433634042739868,1.31263077259064
38320,0.603206396102905,1.26827752590179
38360,0.501503884792328,1.37822413444519
38650,0.397957921028137,1.16229748725891
38700,0.438079625368118,1.48227548599243
38770,0.365150183439255,1.16711258888245
39210,0.401265412569046,1.00288379192352
39290,0.505402326583862,1.07851183414459
39360,0.495915234088898,1.18870306015015
39400,0.54337066411972,1.6372857093811
39510,0.409484773874283,2.22081613540649
39570,0.371087431907654,1.46485328674316
39630,0.699392974376678,2.18481707572937
39850,0.409384906291962,1.38262963294983
39960,0.408979713916779,1.06907033920288
40010,0.343261301517487,1.61087870597839
40100,0.377790421247482,1.23627877235413
40110,0.556721389293671,1.07628571987152
40230,0.380808651447296,1.1018306016922
40340,0.476473540067673,1.36478185653687
40370,0.422128915786743,1.45126461982727
40470,0.302833408117294,1.47474837303162
40940,0.363468587398529,1.62102210521698
40990,0.572227835655212,1.18973708152771
41000,0.604564547538757,0.888881802558899
41100,0.418471187353134,1.05472493171692
41830,0.440083265304565,1.29182696342468
41940,0.351932227611542,1.13621556758881
41950,0.464109182357788,1.2805061340332
41970,0.382542967796326,1.37477445602417
41990,0.39609432220459,1.53430593013763
42020,0.467276990413666,1.14806723594666
42030,0.428167790174484,1.54197824001312
42280,0.707190454006195,1.37132608890533
42330,0.422633409500122,1.44201397895813
42360,0.348022311925888,1.46458518505096
42440,0.383174419403076,1.06030559539795
42550,0.529386758804321,1.51858758926392
42640,0.59926962852478,1.21764039993286
42670,0.42972731590271,1.32014882564545
42680,0.489458590745926,0.996649384498596
42830,0.525336921215057,2.42060041427612
42990,0.504344999790192,2.75271248817444
43050,0.407635897397995,1.45446336269379
43090,0.468972563743591,1.34764730930328
43180,0.427335560321808,0.970712304115295
43200,0.535939395427704,1.21544969081879
43290,0.700469255447388,1.68987846374512
43330,0.462091982364655,1.48470807075501
43440,0.415653258562088,1.18222713470459
43700,0.416406184434891,1.68580436706543
43790,0.341801196336746,1.16691613197327
43940,0.58900386095047,1.07565772533417
44010,0.376560986042023,1.42172157764435
44070,0.413834452629089,2.13874816894531
44110,0.397645831108093,1.17010080814362
44120,0.317810326814651,2.02293539047241
44310,0.568709969520569,0.983821153640747
44340,0.836483120918274,1.18874168395996
44700,0.548602938652039,1.00602626800537
44760,0.530673503875732,1.53861057758331
44910,0.351708769798279,1.75634551048279
44930,0.368252843618393,1.30432772636414
45100,0.528352022171021,0.921992838382721
45110,0.509369373321533,0.989387452602386
45300,0.475907802581787,0.970902144908905
45310,0.689374923706055,1.47184634208679
45340,0.41223555803299,1.24866080284119
45430,0.478350341320038,1.88285803794861
45540,0.343454957008362,1.09485411643982
45790,0.577120780944824,1.34734344482422
45820,0.441660493612289,1.73410892486572
45930,0.435686498880386,1.16206288337708
45960,0.387830168008804,1.05403327941895
45980,0.296003937721252,2.96537709236145
46000,0.625742256641388,1.122878074646
46120,0.33317032456398,1.12001430988312
46290,0.480463206768036,1.0263774394989
46500,0.653146684169769,1.05017244815826
46570,0.287975639104843,1.17730784416199
46650,0.548289716243744,1.38541996479034
46690,0.561532735824585,1.0769567489624
46760,0.60864245891571,2.21515107154846
46770,0.381720304489136,0.895702958106995
46780,0.437534183263779,1.19284904003143
46880,0.476562142372131,0.851417362689972
47140,0.459723293781281,1.28854763507843
47190,0.315240561962128,1.70635509490967
47350,0.466516613960266,1.16710937023163
47460,0.449501037597656,1.42399334907532
47500,0.504606246948242,1.11251366138458
47510,0.29789924621582,0.891971349716187
47590,0.342014491558075,1.24067866802216
47650,0.380320847034454,1.15292704105377
47680,0.35623961687088,1.29353427886963
47770,0.301385670900345,1.26086592674255
47810,0.425681054592133,1.15222024917603
47880,0.579222977161408,1.48691177368164
47890,0.497805446386337,1.33402895927429
47950,0.403033256530762,1.42204654216766
48010,0.329346746206284,1.37574791908264
48030,0.372997730970383,1.24026107788086
48060,0.357487291097641,0.969115674495697
48410,0.321101754903793,1.24153053760529
48530,0.50695788860321,1.33902728557587
48720,0.488452970981598,1.33004629611969
48740,0.390178263187408,1.75199353694916
48950,0.361333250999451,0.962540507316589
49150,0.410271525382996,1.48517227172852
49390,0.347016781568527,0.995005249977112
49420,0.587326288223267,2.25494623184204
49550,0.413383513689041,0.992188096046448
49630,0.543774425983429,0.990143179893494
49720,0.325253367424011,1.54631531238556
49750,0.320208966732025,1.27941584587097
49770,0.344333589076996,1.26393091678619
49780,0.34435173869133,1.08890843391418
50220,0.353104531764984,1.26912832260132
50280,0.34915030002594,1.39719212055206
50310,0.41674217581749,0.615160644054413
50380,0.370338261127472,1.08478283882141
50510,0.316787034273148,1.01957941055298
50530,0.42275008559227,1.24567580223084
50540,0.424450725317001,0.983046412467956
50610,0.414169728755951,1.20324778556824
50790,0.480028063058853,2.38247227668762
51020,0.376660913228989,1.73320174217224
51070,0.386992245912552,2.05363702774048
51270,0.368395507335663,0.969586133956909
51290,0.341113656759262,0.986580848693848
51350,0.328231930732727,1.03518569469452
51610,0.40910604596138,0.876572489738464
51660,0.665643453598022,0.888614177703857
51830,0.352189898490906,1.54748678207397
52010,0.554615318775177,1.75818586349487
52090,0.421003192663193,1.01271784305573
52320,0.352400988340378,1.71902179718018
52360,0.410726606845856,1.11415708065033
52400,0.293525695800781,1.17910265922546
52410,0.513160467147827,1.28402554988861
52670,0.35908567905426,0.78368753194809
52900,0.315615475177765,2.77444458007812
53190,0.434031516313553,1.01542890071869
53300,0.428824812173843,1.47330498695374
53460,0.443044066429138,1.29703938961029
53600,0.517819225788116,1.3822283744812
53610,0.415358901023865,1.64672291278839
53810,0.47953987121582,1.42664885520935
54050,0.416821986436844,1.29459166526794
54210,0.471038520336151,1.36734592914581
54400,0.471571117639542,1.00096464157105
54430,0.457694411277771,1.03493905067444
54480,0.666666150093079,0.927683711051941
54850,0.494964689016342,1.52480661869049
54920,0.356583029031754,0.95285838842392
54960,0.420644700527191,1.18417394161224
55020,0.325901478528976,1.53704750537872
55080,0.314011454582214,1.16563653945923
55130,0.28691241145134,1.1216082572937
55160,0.378329515457153,2.04099106788635
55180,0.430344730615616,1.46171259880066
55420,0.450784802436829,1.1804940700531
55500,0.524382472038269,0.988760828971863
55670,0.389811426401138,1.06022536754608
55720,0.353743225336075,0.971089839935303
55740,0.420003116130829,1.19141066074371
55860,0.491401761770248,1.29196834564209
55880,0.534348547458649,0.912049770355225
55940,0.407885193824768,1.21026003360748
56060,0.331149309873581,1.33828699588776
56110,0.402874857187271,1.13818633556366
56210,0.317907452583313,0.898929178714752
56310,0.480119585990906,1.3965460062027
56590,0.320328712463379,1.14893937110901
56610,0.518190324306488,1.2288476228714
56650,0.348584443330765,1.5283807516098
56800,0.48103603720665,1.0859659910202
57210,0.369620740413666,1.29804348945618
57240,0.516773462295532,1.25767958164215
57420,0.445936739444733,1.51376152038574
57600,0.341244846582413,1.85121965408325
57770,0.389095544815063,1.45741879940033
57800,0.512373089790344,0.864246904850006
57850,0.363651275634766,1.00859999656677
57900,0.489572197198868,1.45810043811798
58080,0.384721428155899,1.34197819232941
58090,0.398626953363419,1.5502256155014
58260,0.488885760307312,1.38129711151123
58290,0.374351531267166,1.22332394123077
58360,0.401052057743073,0.989281296730042
58630,0.454182088375092,2.28454208374023
58650,0.390801250934601,0.937513709068298
58720,0.392313778400421,1.34579193592072
58900,0.347616076469421,0.908741354942322
58990,0.819917440414429,1.21490323543549
59080,0.325181782245636,1.91218876838684
59180,0.366987496614456,1.85110354423523
59290,0.309459835290909,1.13622009754181
59330,0.362451642751694,1.07453000545502
59340,0.33871066570282,1.00958502292633
59530,0.461988687515259,2.21633362770081
59580,0.402866899967194,1.10121142864227
59600,0.539314746856689,1.77489900588989
59640,0.352071464061737,1.57192742824554
59730,0.321646600961685,1.67032027244568
59910,0.402467608451843,0.890277981758118
60110,0.292160630226135,2.18181967735291
60160,0.38497856259346,2.0182421207428
60250,0.409916341304779,1.91594767570496
60310,0.491290539503098,1.22333192825317
60320,0.36453378200531,1.2220664024353
60360,0.377680003643036,0.862758994102478
60390,0.349520325660706,0.916588306427002
60610,0.656915307044983,0.970281720161438
60790,0.311587482690811,1.62628781795502
60830,0.456146031618118,1.93376696109772
60880,0.454601347446442,1.09949505329132
61040,0.465247094631195,0.943199634552002
61060,0.437372893095017,2.0420069694519
61160,0.3558649122715,0.961504578590393
61220,0.564320623874664,1.14569532871246
61240,0.387431889772415,1.01377511024475
61300,0.348737895488739,0.998924851417542
61320,0.449797004461288,0.827665448188782
61340,0.366498023271561,1.71504724025726
61460,0.292767345905304,1.13417410850525
61480,0.589417457580566,1.14133977890015
61500,0.312734067440033,0.751042127609253
61730,0.301440298557281,1.68416261672974
61820,0.372083425521851,1.19112288951874
61850,0.281955778598785,0.908442258834839
62010,0.537523627281189,0.984533786773681
62120,0.362292885780334,1.61010444164276
62140,0.402883052825928,1.34366154670715
62200,0.287469685077667,1.69407987594605
62330,0.377341449260712,1.09528052806854
62380,0.489726722240448,1.68369090557098
62450,0.432845443487167,0.841899693012237
62510,0.534927904605866,1.26862442493439
62640,0.444262266159058,0.93733274936676
62900,0.549460232257843,1.0761878490448
63130,0.508943974971771,0.841089129447937
63170,0.467358291149139,1.1278041601181
63180,0.388287663459778,1.42138540744782
63250,0.593044400215149,0.98465883731842
63420,0.520310819149017,1.38164031505585
63530,0.533908724784851,1.13336873054504
63640,0.289277851581573,1.2554304599762
63710,0.473371773958206,1.22328305244446
63770,0.297780930995941,1.0486752986908
64010,0.423417329788208,0.832762777805328
64560,0.304111421108246,1.2079256772995
64600,0.537308871746063,1.06497395038605
64730,0.400343626737595,1.02668559551239
64880,0.362968504428863,1.29406321048737
64960,0.356248021125793,1.10818791389465
64970,0.355306297540665,1.12027096748352
65010,0.542757630348206,0.700737953186035
65110,0.347084939479828,1.30968236923218
65210,0.428475499153137,2.07605743408203
65220,0.381360918283462,1.26393783092499
65230,0.488678574562073,0.71892511844635
65310,0.33966264128685,1.43180477619171
65510,0.391680538654327,0.936158835887909
65750,0.49718588590622,0.914197564125061
65820,0.45743328332901,1.37691521644592
65850,0.340644061565399,0.970865964889526
65950,0.400669544935226,1.15173768997192
66040,0.363658279180527,1.10082519054413
66070,0.316887021064758,1.46791636943817
66170,0.416101574897766,2.82115960121155
66220,0.346934527158737,0.939900398254394
66580,0.347749888896942,1.51623249053955
66670,0.355795651674271,1.39691734313965
66690,0.265658229589462,0.986873865127564
66730,0.307716429233551,1.11194849014282
66790,0.573256850242615,1.24135732650757
66820,0.496324717998505,1.29408121109009
66890,0.361146420240402,1.06482911109924
66970,0.429137468338013,0.951449275016785
67000,0.377940356731415,1.06922805309296
67080,0.392415136098862,1.35440218448639
67120,0.337410926818848,0.953678250312805
67160,0.379360288381576,1.27475666999817
67390,0.456853210926056,1.16527938842773
67430,0.414544880390167,1.03952991962433
67500,0.570478498935699,1.46349668502808
67540,0.354954391717911,1.455442070961
67650,0.414030969142914,1.0401211977005
67770,0.337526381015778,0.919982194900513
67930,0.370105743408203,1.09680354595184
68180,0.321624994277954,1.16338813304901
68330,0.279002159833908,1.46761214733124
68470,0.454138070344925,2.60290622711182
68550,0.458774209022522,1.00832378864288
68630,0.266993343830109,1.33124983310699
68690,0.331174314022064,1.34525644779205
68700,0.328517943620682,0.684443354606628
68960,0.381062865257263,0.885518848896027
69100,0.769075036048889,1.14368987083435
69350,0.295838594436646,1.29967308044434
69520,0.505606293678284,1.48961746692657
69640,0.266401320695877,1.13840103149414
69670,0.386613845825195,1.61150789260864
69730,0.376612037420273,1.54076671600342
69910,0.319804668426514,1.77224159240723
69930,0.383595943450928,1.4405928850174
70110,0.351836919784546,1.16599941253662
70150,0.413188755512238,0.819661140441895
70360,0.424151420593262,1.31968760490417
70400,0.35767462849617,1.1116179227829
70470,0.45437678694725,1.05203235149384
70600,0.372305154800415,3.18515205383301
70660,0.327680915594101,1.65551733970642
70800,0.449006348848343,1.19465589523315
70920,0.394671529531479,0.967191696166992
71070,0.534512162208557,0.882165312767029
71150,0.279142618179321,1.0709570646286
71160,0.337282568216324,1.00180375576019
71380,0.285404205322266,1.55733346939087
71420,0.352859616279602,1.17474007606506
71560,0.368965685367584,0.734686732292175
71680,0.445105999708176,1.20877861976624
71690,0.307859361171722,1.01052892208099
71760,0.303982257843018,1.25200521945953
71900,0.467469871044159,1.33332133293152
71960,0.440562784671783,1.40315496921539
72030,0.561387300491333,1.87024891376495
72050,0.380496919155121,2.91787910461426
72140,0.566319942474365,1.09779226779938
72160,0.660865664482117,1.54211890697479
72170,0.730870485305786,1.27823209762573
72360,0.56891542673111,1.40365898609161
72390,0.397893011569977,1.15322470664978
72480,0.390535414218903,1.2383987903595
72610,0.376704663038254,1.02818357944489
72850,0.473975718021393,1.04168903827667
73010,0.351128399372101,0.879189372062683
73120,0.478450953960419,1.14356768131256
73300,0.394272714853287,1.07648515701294
73400,0.363432645797729,1.18368029594421
73410,0.351049423217773,0.802689790725708
73470,0.335366368293762,1.23019564151764
73540,0.350970804691315,0.818005204200745
73580,0.446420460939407,1.10758352279663
73590,0.315811008214951,1.0660891532898
73600,0.477979302406311,1.01865816116333
73820,0.475812613964081,1.27343761920929
73830,0.429854601621628,1.62567055225372
73870,0.378605723381042,1.50303411483765
73890,0.317831158638,1.09947121143341
73980,0.362983822822571,1.21075344085693
74020,0.286264479160309,0.859484910964966
74310,0.379045099020004,1.54953563213348
74320,0.497164130210876,0.923771142959595
74410,0.255139023065567,1.42511713504791
74440,0.397034913301468,1.17844712734222
74510,0.406408965587616,1.57172846794128
74610,0.309504985809326,1.37590599060059
74620,0.475138753652573,1.54782354831696
74640,0.31486639380455,1.04671382904053
74690,0.680494546890259,0.97915381193161
74750,0.578301668167114,1.07456851005554
74790,0.415111362934113,1.37421858310699
74810,0.308359831571579,1.36058211326599
74970,0.330099731683731,1.92096281051636
75030,0.366708487272263,0.951112449169159
75040,0.369653344154358,0.986390590667725
75120,0.381105124950409,1.18558764457703
75310,0.403787076473236,1.01861572265625
75480,0.281088471412659,1.73271763324738
75740,0.292514443397522,1.02172124385834
75970,0.374183595180511,1.32629609107971
76100,0.336138367652893,1.03325700759888
76130,0.279569745063782,1.01117348670959
76440,0.358856379985809,1.12255883216858
76450,0.404524028301239,1.1069084405899
76610,0.291365206241608,1.42928743362427
76620,0.356473922729492,1.00984787940979
76720,0.344724714756012,1.04023158550262
76750,0.443587362766266,1.03332161903381
76770,0.328158140182495,1.28915894031525
76880,0.319365829229355,1.47556698322296
76940,0.398887872695923,1.00960099697113
76970,0.383571594953537,1.47390997409821
77010,0.543579339981079,0.917905569076538
77190,0.345129400491714,0.91230297088623
77200,0.355587363243103,0.87070369720459
77240,0.324168115854263,1.18787705898285
77270,0.288153558969498,1.12948822975159
77290,0.310850739479065,0.949962019920349
77430,0.396128475666046,1.00858056545258
77470,0.334899872541428,1.12492907047272
77580,0.437481164932251,1.15304279327393
77610,0.298911958932877,1.0290778875351
77810,0.370232999324799,0.907143294811249
77890,0.380645304918289,1.16494524478912
77990,0.410986065864563,1.37235069274902
78000,0.429785966873169,1.39465725421906
78110,0.355397880077362,1.86007356643677
78340,0.331011772155762,0.909291863441467
78390,0.475507497787476,0.978514790534973
78560,0.348157078027725,1.38354110717773
79000,0.335429042577744,0.968608498573303
79010,0.30036923289299,1.19992458820343
79050,0.410187423229218,0.935487687587738
79090,0.489360719919205,0.858193099498749
79270,0.250945448875427,0.927581250667572
79330,0.28383657336235,0.907404541969299
79760,0.311087965965271,0.950035333633423
79840,0.373379170894623,1.1987988948822
79920,0.347490310668945,1.01336348056793
79930,0.259619891643524,1.05694365501404
80100,0.388491123914719,1.26980900764465
80230,0.53538453578949,2.05929756164551
80270,0.38883376121521,0.857094407081604
80380,0.519606173038483,0.807690739631653
80500,0.466582655906677,1.13472509384155
80530,0.393241196870804,0.869926929473877
80550,0.507177948951721,0.901872456073761
80590,0.386047780513763,1.03052377700806
80670,0.377732962369919,1.82235276699066
81270,0.540044069290161,1.21393227577209
81330,0.54740047454834,1.01953911781311
81340,0.529536962509155,1.20360243320465
81510,0.422140151262283,1.33536064624786
81580,0.337027788162231,1.04329264163971
81810,0.326462477445602,1.18602657318115
81850,0.439485609531403,1.17506277561188
81960,0.433769285678863,0.830329656600952
81990,0.319132268428802,1.13576304912567
82160,0.351732522249222,1.1936559677124
82220,0.501689910888672,1.82744014263153
82350,0.40681004524231,0.987749457359314
82550,0.337962329387665,1.13748228549957
82640,0.327491253614426,0.935640454292297
82800,0.401692926883698,1.79807829856873
82820,0.477317094802856,1.22550559043884
82910,0.305694401264191,1.47986948490143
83000,0.233469843864441,0.916799545288086
83080,0.371740788221359,1.44723117351532
83280,0.398794293403625,1.21697747707367
83300,0.39764416217804,1.21728730201721
83330,0.496622323989868,0.920694410800934
83350,0.377581775188446,2.14414930343628
83410,0.406256347894669,0.972153604030609
83530,0.354282438755035,0.916730403900146
83540,0.421883523464203,0.973815321922302
83610,0.425784170627594,0.843669474124908
83640,0.350040942430496,1.53741824626923
83690,0.444096028804779,0.874030947685242
83760,0.323010236024857,1.28407895565033
83780,0.352638572454453,1.13688480854034
84290,0.397946566343307,1.16437649726868
84400,0.282156705856323,0.795252561569214
84430,0.388832122087479,1.32660806179047
84480,0.307360887527466,0.982138693332672
84640,0.37738037109375,1.00271117687225
84680,0.321181058883667,1.75895202159882
84690,0.341901332139969,1.02728080749512
84710,0.404302000999451,1.06889569759369
84810,0.405143558979034,1.63686323165894
84850,0.29354128241539,1.817866563797
84890,0.638785243034363,1.39645171165466
84980,0.353537559509277,1.79594731330872
84990,0.560549676418304,0.933406352996826
85040,0.352868974208832,1.10417306423187
85080,0.395657122135162,1.37489891052246
85090,0.343502342700958,1.26534724235535
85240,0.283031433820724,1.16933310031891
85550,0.524711191654205,0.700334966182709
85670,0.315901905298233,1.77342426776886
85740,0.342101722955704,1.11291527748108
85790,0.384397178888321,1.05684876441956
85930,0.504340946674347,1.43576776981354
86020,0.310270488262177,0.832061171531677
86170,0.645198404788971,1.30085158348084
86280,0.275167256593704,1.80454087257385
86350,0.345771551132202,2.13148927688599
86360,0.295909553766251,1.32461714744568
86450,0.421433538198471,0.976388990879059
86830,0.379453063011169,1.25582885742188
86860,0.310844928026199,0.783514976501465
86880,0.555500745773315,1.21358168125153
86910,0.347295880317688,0.898454427719116
86920,0.340880870819092,1.06573235988617
86960,0.277648329734802,0.913178324699402
87280,0.290546745061874,1.29367220401764
87420,0.358871400356293,1.05786311626434
87690,0.322327107191086,0.817371129989624
87750,0.670400559902191,1.1788170337677
87790,0.401321023702622,1.32177078723907
87970,0.309001833200455,1.93251466751099
88020,0.440898418426514,1.98118281364441
88170,0.550837397575378,1.84573554992676
88200,0.439479619264603,1.48119485378265
88230,0.417227566242218,1.97929513454437
88440,0.282411873340607,1.38487589359283
88550,0.344001770019531,1.28685009479523
88680,0.317046195268631,1.34579133987427
88690,0.360010415315628,1.18516230583191
88790,0.369699567556381,1.05140221118927
88820,0.359762370586395,1.54541277885437
88860,0.404347240924835,1.43670690059662
89030,0.517346024513245,0.979156374931335
89050,0.234685391187668,0.864452362060547
89080,0.359437465667725,1.22159695625305
89290,0.331434160470962,1.24912738800049
89310,0.436262845993042,1.44552600383759
89360,0.365066587924957,0.733851313591003
89470,0.443551123142242,1.11046516895294
89550,0.298292905092239,1.78404986858368
89590,0.385607928037643,1.18216514587402
89760,0.24895828962326,0.860354840755463
89820,0.274417877197266,0.95900958776474
89920,0.27261871099472,1.12479877471924
89940,0.27231165766716,1.5532546043396
90000,0.327160865068436,0.94871461391449
90050,0.226800188422203,1.33709168434143
90100,0.433869600296021,1.59722506999969
90130,0.757251441478729,1.47240793704987
90280,0.388711094856262,0.940900504589081
90290,0.302530229091644,1.02860283851624
90560,0.3543561398983,1.47174310684204
90640,0.368252635002136,1.67879605293274
90740,0.459349036216736,1.25046610832214
90850,0.399191796779633,1.39572286605835
91060,0.326547682285309,1.15934240818024
91230,0.320911765098572,1.51517832279205
91240,0.290812581777573,2.21752619743347
91560,0.381905734539032,1.10934460163116
91570,0.344775587320328,0.903004467487335
91630,0.378803223371506,1.77125918865204
92150,0.371294945478439,1.42654776573181
92170,0.391909748315811,2.01309323310852
92240,0.271294355392456,1.64702570438385
92270,0.34457665681839,0.886608242988586
92340,0.469791412353516,0.89057981967926
92610,0.279114812612534,0.984692633152008
92820,0.640311062335968,0.664793908596039
92920,0.377369850873947,0.949964642524719
93080,0.450423508882523,1.56128764152527
93100,0.377964287996292,2.72967529296875
93120,0.266809344291687,0.83808958530426
93170,0.340591937303543,1.52336955070496
93490,0.381303757429123,1.3173600435257
93540,0.423013716936111,1.4882640838623
93650,0.301895588636398,0.952950894832611
93660,0.35223126411438,1.44857621192932
93670,0.285598784685135,0.891605854034424
93700,0.282442957162857,0.813800096511841
93860,0.300924509763718,1.45189583301544
94130,0.298511236906052,1.33453500270844
94160,0.281233191490173,1.30725407600403
94360,0.352411180734634,1.06676709651947
94420,0.571692109107971,0.991185903549194
94430,0.3211290538311,1.59424841403961
94690,0.329952210187912,1.05782473087311
94760,0.501011192798615,1.0901038646698
94830,0.454854846000671,2.16185188293457
95160,0.373521685600281,1.19199407100678
95190,0.480593681335449,0.924056053161621
95380,0.305594116449356,0.873839795589447
95390,0.276687413454056,1.48032426834106
95480,0.448999226093292,1.02798461914063
95550,0.387791454792023,0.751872420310974
95580,0.366446077823639,1.07176828384399
95650,0.31777948141098,1.13173770904541
95680,0.424950987100601,0.965916752815247
95870,0.279718816280365,0.93943864107132
95900,0.320709109306335,1.19385766983032
96010,0.378709048032761,1.13520681858063
96120,0.381296783685684,2.01304292678833
96220,0.558293402194977,1.32536768913269
96240,0.376235902309418,0.931800842285156
96250,0.39983469247818,1.28225719928741
96280,0.349115133285522,1.23683619499207
96520,0.348888039588928,0.672942161560059
96570,0.306413471698761,0.954131126403809
96580,0.396334052085876,1.58445346355438
96620,0.378985077142715,1.07750260829926
96810,0.302697062492371,0.877468466758728
96820,0.362196624279022,1.34972071647644
96910,0.266390532255173,1.23482608795166
96990,0.32524773478508,0.895724534988403
97110,0.415165990591049,1.07933783531189
97480,0.327043652534485,1.04059875011444
97510,0.498751997947693,0.929292619228363
97600,0.57251513004303,1.31234848499298
97610,0.281079828739166,1.18562829494476
97670,0.275051474571228,0.955458045005798
97690,0.302927613258362,0.922866523265839
97780,0.224430337548256,0.876329302787781
98130,0.455964982509613,0.871800661087036
98180,0.533185064792633,1.10572612285614
98410,0.455224186182022,1.7929368019104
98440,0.30686554312706,0.88141280412674
98470,0.682264566421509,1.10262870788574
98560,0.742910146713257,1.04757571220398
98840,0.292856335639954,0.876848638057709
99080,0.402773410081863,1.09767508506775
99180,0.384467959403992,1.63640367984772
99730,0.296160310506821,1.03908598423004
99790,0.331652998924255,1.00349426269531
99830,0.561966896057129,1.08675682544708
99860,0.371594488620758,0.848884701728821
99970,0.427520990371704,1.264275431633
100000,0.268150210380554,0.811248242855072


==> images/concept/2/input.json <==
{
  "flags": {},
  "shapes": [
    {
      "label": "0",
      "line_color": null,
      "fill_color": null,
      "points": [
        [
          141,
          145
        ],
        [
          207,
          145
        ],
        [
          207,
          169
        ],
        [
          141,
          169
        ]
      ]
    },
    {
      "label": "0",
      "line_color": null,
      "fill_color": null,
      "points": [
        [
          93,
          63
        ],
        [
          147,
          63
        ],
        [
          147,
          90
        ],
        [
          93,
          90
        ]
      ]
    },
    {
      "label": "0",
      "line_color": null,
      "fill_color": null,
      "points": [
        [
          35,
          234
        ],
        [
          0,
          234
        ],
        [
          0,
          255
        ],
        [
          35,
          255
        ]
      ]
    }
  ],
  "lineColor": [
    255,
    0,
    0,
    128
  ],
  "fillColor": [
    255,
    255,
    255,
    128
  ],
  "imagePath": "input.jpg",
  "imageData": "/9j/4AAQSkZJRgABAQAAAQABAAD/2wBDAAgGBgcGBQgHBwcJCQgKDBQNDAsLDBkSEw8UHRofHh0aHBwgJC4nICIsIxwcKDcpLDAxNDQ0Hyc5PTgyPC4zNDL/2wBDAQkJCQwLDBgNDRgyIRwhMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjL/wAARCAEAAQADASIAAhEBAxEB/8QAHwAAAQUBAQEBAQEAAAAAAAAAAAECAwQFBgcICQoL/8QAtRAAAgEDAwIEAwUFBAQAAAF9AQIDAAQRBRIhMUEGE1FhByJxFDKBkaEII0KxwRVS0fAkM2JyggkKFhcYGRolJicoKSo0NTY3ODk6Q0RFRkdISUpTVFVWV1hZWmNkZWZnaGlqc3R1dnd4eXqDhIWGh4iJipKTlJWWl5iZmqKjpKWmp6ipqrKztLW2t7i5usLDxMXGx8jJytLT1NXW19jZ2uHi4+Tl5ufo6erx8vP09fb3+Pn6/8QAHwEAAwEBAQEBAQEBAQAAAAAAAAECAwQFBgcICQoL/8QAtREAAgECBAQDBAcFBAQAAQJ3AAECAxEEBSExBhJBUQdhcRMiMoEIFEKRobHBCSMzUvAVYnLRChYkNOEl8RcYGRomJygpKjU2Nzg5OkNERUZHSElKU1RVVldYWVpjZGVmZ2hpanN0dXZ3eHl6goOEhYaHiImKkpOUlZaXmJmaoqOkpaanqKmqsrO0tba3uLm6wsPExcbHyMnK0tPU1dbX2Nna4uPk5ebn6Onq8vP09fb3+Pn6/9oADAMBAAIRAxEAPwB6wahpk2IopLlyPvl8fzrNuLHULm4eaS1jBPJMkgqiNW1SUtm6kjYDkHC1UknuC5D3jP8A8CJBrWMJGTkh1xHJC5V9px2U5FT2ggnBU2VspA+9JKR/WoYpkRh5rZHfHWp55rOblInJ9Wf/AOtWjuT6EF1alT+6MbZ/hibNOtBcAlHtAR6ynAH51ZtHhhRpDDEMdD9owfyFWUewvzh4AWPG55CcfmahtroNIYkVkgLNe28D9lRtxz+FV7iWVRnzknX0JqObTTGSUEAGeArinIL8JgKFQfxAijzuMQ6h5uA1uikei4FMkupm+6in/djFOk067kQyuxIHJLPVcSTRfILjC+iNmhWDUl/tOdYjGfMXPB6Co443uW5baPVm/wDr0gtkk5a4UE+uSaYLBy3MU0g9jinohasV08hztcPjvUy6hGiDe7b/AEAFVngERIZdpHbqaWG2EjgmOTb67KYiyL6af5Q4Cn+82KljmEOMPHu9myKjL6dC/lzQSN6ktjH5VKsejb96XTp7YPFQ7dikWoNWCHDtEw6dMU83aI2+OSBSed2M1AZdOTmOXzPUOuaVL7Szb+W8bhs9dnFQ0uxdyzFqBm4E8bP/ALP+Bq15GMvvKk9eOKzo7PTJYmfcQ3YgECkiv4LU+WZmKZxnJpOz2A0ZnRUVo0yOhIORVXyDLIXEqpxn5jTJ5LJ18ySVmQfdCgjiohqFsxCR7m/CnF2E9SRpivKurkdAKrJPMZS86NsHTp/jT7iRduGjlC+uzmm28EcrB1DgD+8oANUxLQWSVZVKBjt9jT40hVMgsfYnNJczwmMxl3DZ7DpUcbkRhVk3j361SJdyOeQxjcQoX1JoiBeMOSpX65qRkdlJjIJ96ht5ZZZzFcxmEjowyVP6U27MSV0Kygn5Tg039/gAvlR0FQTanawylAWbHUhP8asxBriLfDG7A9OOKacegWZGxlXlTg0CW4lAD5cD1OKkAto8rIp870HGPzqQbHO0x4J9ad0Iy3lbdvLbj6sRSm7ebCsVPsMCmxQWcybp77y2/uiImpQdItDlImvG9Xyg/KlcdiAxydV2j8c00PLnH3j/ALtSy3jTkeXaQRAdNgoSWUEFYpM+qHHNMQu25PGxU/3himHfEfn2E0+X7X5mZRIrHn942TTXlnC45Yf7oNAWJY7qYcRmIA+opWhlK5Iye+JOKqR3U6tgRI2ezIKsq8jLk20IPryKnroUOjS5k+VZNo9GkpHjkTIZuR/dOaFupIfvQRMPerceo20nD20S/wDAqGPQrR+Vtyzz+Z2wtOlkvf7k/wBTmtFIrW5YLCUD9gHIB/Sp1nuoGUzbOvDMecflUuQJGVapA5JnjuC3YKDVu4iL/JFF5aYGDI/P86sXGprllNuWP+yf/rVXjmtXGX059+f89aV2PQoSWO05Jyf9k5p0caoMmNnx2AArRkmIh3W8Bj9fnWoY9VkxseGNgffFVzO2wrIZHeFWCraJH/tEZqybicq2HiYeygGppA3lCRIID+Of61AHu5Wwtso/65vis2y0QRXU5Yp5p56q5GK0PJ3IsUojbuNhyaryRSQgN5DKevzNV20lSRDukCY9SDSbBIoTWUGBm4f/AHGNEcckbqsEiJ/2zzV2WZEkKbd6kdSM/rms2+05Z9xju7iNscKkxAH4YoT7g/InYXEfLMZD/sJUSG+mf7gEYPUjpVG10m/jkGdUudvdSQf5itHYNuzzpMf75H8qpXE7EkkkMOVfO71A61WM0R+4xJ+mKhNvtbcrSjnqZP8A69Pdd4CuQ+PXqKpXJdgaSRk2x4HuaiOFG6Q7m9AKRoYx1BH0oVIh/E9VYm4feG5Y8H3oF3PD8vnmP6A051JAIaQ/8CqLDE/Mw/HmnYLjZEE7iR5ldh3Kc1P9ofjcwbHTdioizr91lI+lMJZx8wX8qLIV2RJoyrbG4e/jTjhN2WP4VWLBePNbHriq5JzlZPzqVHl6ealAx4miHGXJ9xS+dn7iGjMn/TI1NarczXCRwSIJGOAABTAjjt7m5kCpE7MegzXWaRoSWy772WQsf+WcbYH4mtGzsDZ2y+Y5klI+Z2/p7VdtYvNySOK5alV7I3hTS1Zpac1najMVrEMdCygn8zW9byWt5EVlt4JFIwQ0YNc6I1A2rwat2ztC3BrB8xsuUS/+GulX8btYyNazHkA/Mn5dRXm2teFb/Q5zHdpsOflKqSGHqDXs+nX+2RVYjJNbOqaXba7pb2k5IRxw68Mh9RWtOrJaMznCL2PmkSSwn5ZpAfpika7nOP3gPuTXT6j4fXTtRntbqNiYnIy7dR2NZMmlxsTsmhUZ6Zya6FJGDi0ZyXtyjbhMQfalk1CSQAS3DsB2xmr/APYkik7FEi4zvHAqCTTwp2kx59A4NVdBqiCHUViI/dtIPQr1q02opMvyWYQ9zUf9i3bjMUZ/Oq8mk30OS+UA65paBqWUuFVvnMkZ9QQBWhDdRjGNTAPvmsQW0jcNIGP0qORJbfnYAPXFDSYJ2OybUWkgCmWCdMYPGKpiWOMs5tw6ew5FcytxKwwp/KpFu7yI43Pj61HIVzHQC5tZLgMrkt78Yq2JodhXzA7npjrXMp5kuCLZmPqAeasFJkwy6ewI7hjQ0FzX3Mu7DufcdqoOH3Za4fb6ZqE30yja9qVHcNnmkFyjkKbXaf8AZFMVixkMuBM3H0NQhX38sw/4DmrLF9gVhtUDtxUWDzhmPpmrSuS3YChPIAI9+KCpC9AKUKxAzLj6AU0yAHbvamuzE+4hL/wYJ9DTWkkA+aAn6U4oWHGCfWnLbFhy/wCGaaQmxgfzMBo2T6c0x4sHkEe+Kla3dOiZ980R3E8LfdQ4/vDNAGVDpV9dgmCF3A6lRnFVpLYwsRICGHWteW7heTNrG1up4KI5OangvUtYyPsCySE53y9anUoxYYZpDiON2A64Wuq8J2H76S6dQMDaufXvWdf+JrgWbho44IVBLeVwSPSuWi1DW9ekeHT5mhtol4VW25/H1qJSsrMqMbvQ9fv7+ztYN9xOiqO5YVxdz4s12+v1i8PWBktAwXzmjJBPfnsK83uWuvtPk3LzFw2CJCeK9/0G0hsdEtoYVAQICSe59axstza/Q0bdCIk34L7RuI9ae33sc0zcq9DUbzBec1O4I1rNIvMBw2e3Ndfayr9nyOMdq4C0vtkgJzjNdHJqix6fGUPzyEYAPOKz2ZS1Mv4k6XFLp8Gro0auh8pyyggg9Oe3NeZ2/nhiUFpKT0BINe2ajbDVfC1/ZsiuJbdtm7pnGR+tfPEkPluRGwVh3BropO6Mp6M6B4by4wlxPGkX92MZFQPYWUJ2y3DK1Your+PpcSEDsKd/a9wBiWBZB/tCtLSRF0anm2lt927kA9if8Kl/tmHYQsiy+0g5rGW8WU48gJ+NSJbRXBPzxqfc4o5e4XL8t5aT8vZSFvVGwKcI7Vo+bOTnoHfNUDayQjCyI30fNSW63LPhSPyzQ0ugyy+jRSAtFGEbrjnA9qpOt5bviSI7R32ZrTjg1dE/dToEznDcVIt3IgBu7qLPcKuc/pUcw7GWItRmTzIZDgdh8pFQnUL62+WVWJ9WJNaMl5ZCUkSyKP8AZ71HJfWJYhC5B9RTWu6E/IzA1zePnDsT7VYFreRLhUYk9ttXft0ewhXx6Njn8qqtekOSbt1+iUO+wIbFBqAb5flPcMf6VHJczo5R8ZHXC1YN1I3+rvQR/tAU0JcsdzNC3ueKabW4OxHG80pwqHPuKsMGTh2XP+yKgNzIpPEYb/fqFpLmRsmRD+NWnfUlone5y3yjH4U7zo2GJNo9weapkyfxIrfShYS5z5TCqJsXs2IUEXMme4/yakEtnsPlzy7uwYDBqhsWPqi/iaYZYu8YP0oAyjqjxtMIUfzI8FSO9SR3txIzPLNI2egcdKc1vCnP2kMfQVEZFToWP0FIZOIjfn7MVBWT5Scc4q/4dSBdWntLOPFnAm0P13vnk570adazzadczx4SRkKxFuPxq54d02LRLOQvNuJO52PQVhUd2dNKLsO8T6Hb31g8vCXUILK/TgdjXUaHqUl34esppECMYhuA6V59q+tPq8pgj3JYZ+Zhw0v09BVxNa320dqI3WBF2qiNtGKUYNoVSavodpdeIbS2ba0ybh23VUGvC6O2H5jn+HmuS8mOcjZFsJ9TmtHSrWS0uciQEN1UHOKcqdkQp3Z1tqt1IoG7A9K3LZZPkEhJKjAz2qhYwsI1LE1s2y7n29qyaNDsNJG61ETcrtwffNfN+t6d/ZutXtmHOYZnQD2BOK+i9KbCKe+MV4f4/gWLx/qMbIU8yUOOOoIBzV0XqRU2Oemhlhjh8reXdNzDrTUnucbWAOO2K0pZ1OpRwwscKQG98VE1y0cd1cxhQxk2qcdK6DEoszn7yUi5LYUZJ6ADJrSa9ZbW1aZVLl9xPQ4pjIltcXNwpAC/c+pp3ArRG8YkRRE4/Slknvkby2jKN14NSRSf8Sw7nfBk+bYMk0yW4e5l258ry0+UOcHFIdxvmXceHcz7fZjVuBtOuARK8iP23ucVQTU51j2bztpgk81svjH5UrXHc1EgdZP9GNvj/afP86J4rqRtrNFkf3Riq7Q2DgCOUhiPXvTJtMuIjlH3D2PNSMkNhch+HQH/AHqkjvzAGjuAs4+vSqsdvIciSUIR2Y0rWqqCftKZA9KGrhsEt5bFvls1A92NQtOjdFZR6BsipUuoQpEyBiOhC1Il1bFSFgQt2JFHmBT2qeeRSlYFGfNYn0C1M/7w5ZlUewqIwL1WUflT8xXFS5MfRRj3FKbuR+nH0NNAK8HBprgHoQPoKr0EyXdOOduR+dH2phw0a/lUAeRehOKcZCRyBTEXLa50MRfv7WeWT1VwB/KpLeGG4kLQRlIgf4uawrj7NCkjxJKVVSQGP+FXrXWIbTTIgGM9xIufLT3/AJColKxpCKb12NxpVWIqSqRJ37VkX15LeERLGRbL/Cf4/c+1Vg010Q9y3Q5WNPur/ial3hR9xvxNKFPrIupWv7sRFjUj/VY/ChoyOmxfrQbpE6qTTlvYWGPKUH1IrUwGfN08/j2FbnhqEtdyfMWwB1FZP2qAdSv/AAEV0PhWaOe5nK5wAOSKmWw47nYRN5cYXtWhYuQ4OM1QCjGRV61+9j+VckmdCOx08cAjGDXkvxNj3+N5WhwXWOPJxnBxXq2lNhF69eK8c+KW6Lx3dlNwzHGx+u0U6O5NTY57+zb+KUziM7zk5OO9VkaaBGjCqyk5IYZwaq/v5Ort+dKHePuTXUY6DppZ5lQOpITpxSvezyIsbgAL04pouW/u0vmI3zGOmII3m58ssM9dpxR5DM26RjnuSaXzVxhBt+lMIeQ8ZNICzGIlyvlCT33YqvKFVj8gX2zmmPDIi5Yge2aYG9QKRQ8MB04qdL24GBvJA6ZqqrKxxtp3mhT8owfejQWpYPmXLZfeWJ64zVpNNaMBpJkUHsxwaqQT3TnEUjce+KluGumQGd9wH+1nFQ97FoszNZDCqgdhxxyPzqFrbzCvlw7PfPWqBIPIbFKsrrxvJH1p2sI0WsPLVd8oJPZTUTQBQducfWq6RyT8ojN9KQpIjbWLKfQ1SZLHGME9Tmg28rcgcevSkKsOQwJ+tJ5rfdY/rTAXlOHJpfL3cq1MMbMflqRY505xgDrRsFihl/4lz9abHtgXEcaIPakN0zfwGk8w/wDPOgCcXcy9AKnj1S5jOQUz7qDWcZsfwH86USofvIaLhYvvfySnMioxPoMVC827/lkFqINDjiguvagB6hSeSBXYeDY9guHDZBIHHSuJLf7WK7vwUrHTHJHBkOD61Mthrc61T0q9a/fqkFq/YcSrjk5rlkbo63SWBRCeteQ/FtmXxq5Rhk28fAHI69a9f03KYGOCa8Y+Jty8njq9VAp2LGnI/wBkf41VL4hT2OO+0yqo3AmkW4V/vo1DtLnL7TUTSPnhRXUYWLAkjx8qnPvTSTtxnFQrKw9KeJXFFwDd9aPMPTOPxpDKTxwKsWOnXOq3iWlnEZZ5M7UBxnAzSBEaxqwyZV+hNIQB2BrWv/CGuaZEZLuwdEBC5BDcnp0NZ81hc2zmOaNo3XqrjBFCaG0V8L/d/Wl8tTTWBB5rS0/RNS1GIy2mn3U8a9XiiLD86HYSKGx+imntDchfmDYrXXw3rYUsmkXxA6n7O3+FVJptRsG8qeOWE/3ZE2/zFQ/IsztpHUUoyegFWEuInYmZGYn+7xSubZj8isv1OadwshsPnRnMbFfoadKZZCPOZm+tRl1U8HNBmU9sUbsBwSMdDThbl+QVqMKG6N+tBVx0cVVybFlbYJy8gFEk0AXavP1NLZaZqGo3EcEETMzjIyOMev0qiYX3EfKCPei6YimLyX/nkn5UG7kPVV/Kq/2c/wAUuKXy4l6y5PtRdj0JTckjlF/Ko2mz2FJ8g7E0m5M/dNK4wDgmpAEI+9ioiyDtSbk/u/rQBN5WejivR/Bdv5WiqSxO5ia82WQY+5XrHh2JotHtBtCkxg4HbNKT0GlqbAq/YAiTg4PaqIAyKvWY/e1zM1R1+nR8DGcCvnz4iyFvH2rkOTibHHsAK+h9OJIXjoK+avGV2J/GWsSg5Bu5ByPQ4qqW4p7GKszDuaf557nH4VEJgf4RTyQw6iui5kOEw/vU7cx6NT7LSr3VLkW9jby3Ep6LGhJr0DSPgtr93GJb64t7FSM7GO9/yHH60nKwcp54C3c5rpfA1xJaeLtPuBC7osmG2DOARjP611rfCFIZQo1gzEEZVIuSPz4ru9F8O2+jW629tbqir1J5LH1JpOWg1E29sFwcSKHTIOMZqlrHgjQ/ENzFdXsMu6NNoEb7cjOea17dFC87RiryEEYI4rMs88u/h14ZgmVY7KT2DTMf611mnWhs7dYoAFiUYVFXAArUl063mkErbtw6c8Ch4vJTrwO9J3e4KxJExKgEYNVdX0XT9dsHtb+2SVGGASPmU+oPY1Vl8Q6XaTx29xexJNIcKpP8/SteNgUBUgg859aYHlF/8FtrM+lattz0S4jz+o/wrh9c+H/iPRgz3NmJIR/y1h+YfpyK+hrvVrCw5ur2CHPQO4FPtdU0/UIi1tdwzKOu1gcU7sR8oGzkA6D86QWsvaIn6V7B480fRru4gm0P7K9/JKUmiSQBcY5Y+mKy9J8L6XImbzVrSVlyXitpOg9z/wDWp8zDlR5pBBcT3K20MTNM5wEA5Nd9ofgQx7Z78rJL1EY5Vfr611Og6V4ZtL0vZPA9w2R/rgzYrtLWKHcF2IMegpObBRR5N4outR8M2yW9lbmL7YCGusZdj6Z9a87uLa4t2UTRyRs43AOpGR619K6npcF1fW801vvMRzHkZArxf4pJOfGEm6MrGsKCMDpjHb8c04S6CktDzchu/NLtPoKXzFPtSbhng1oSO2n0ppBpyyOO1KWduo/SjQY3aO5o2igqe5ozjvQIfDEZZ44wM7mAx617TZR+VbomPuqB+leYeEoftWvwBkyseX6Z5HSvWkjJQc1E9ioiA5AxV2y3ecOcHFUh1x0rQsgS6lRk1zyNUddpQOzIOa+XNe2f8JBqOM4+0yYz1+8a+ptKXbjOee1eV6f4EtRrd5f6jicvcO8cR+6oLHGfU1dImZ5tofhPVvEEyrY2chjJwZmGEX8a9N034SWNsVa9N1duByo+RM/hyfzrvbWdbeKNI0RIkGAqgAflTptZmPywfKOma0uybFawitdCsRa2NtFbJ3Ea4J+p6n8af9tllb5mYg+pqsS0jFnJZj1NSx/KelIZpW4yPu4z6VZjYI2OfxFR28yFRxg1JJgsCD+FICwzb8Y4qWMMByagj7Vcjx3FAEqOwFQalJEthIZZhEpHLE4xVrAxxWFrukLrCeVLKyx4wyjuKAPHfEZ006g7Wd0biYtyycg1rad4m13RtIkSYusBT90JRzk9Md8V6Ho/g/RdJAMFoplH/LST5iazPFnhC41iQtCwAOCPY079APPBZveWM2r6lcuxYkKN3JNQ6fez2NpPLG7IZF8tcHqT/hXY6d8MLp2X+0dQPkKc+Wg60/WPAF3OyJY7UijPyVSYjkFxYaQ0r8zXHyrnsvc1kQaSb+5j0+1jxLO2Gx/noK7Ob4da3sUyXCPtHyrzgV0HhTwc/h6SS9vJI5rhxhNuflHfr3ockBB4b+HumeHrhbpmaa4CYXf0U9yK6qG5WObaNuB6VNcI7RhmjwvqDVb92gwDgVk2UjRa5iEDSs+AoyST2r5t8Y+IJvEHiO5vSxWIHy4lz0QdP8fxr0T4h+LIrG2fSLbzTeyIC7I2AgPr6k+leNOW/iBrSC6smXYygo96cFA6Cm+Wy96cCR3qiRQJP71PBfuwpMFqa0Ldc0wJNwzyaPMAOAMmowNowcGgMAeKLsLHf/D23LLd3JjGchA2PxP9K9AjB2A9q5fwLCY/D0JIH7ws/H1rrEGAaiRSIWwW6c1f00EzLge2KqMBmtLRlDTcnGD3rCRojrdPHyk9/WuXckSyH/aP866iEeXbysc42muaVOKqGiExmGb6UoXnpUwTAzTsZ/CrJsCqMVLGik4NM6Ck3EUAXQgQZBqaJ+cGs8TnIBqzG+4gjigCzd6ha6fAZrmQIoGc1zi/FTQw+FiumHrsH+Nc38RdXwn2ZW6/Lx79f0rldN86bTja2elyyyyEky7cjH5U0gPXLj4i6WmmyXVqGldR/q2G057Zp3hrxDc+I4prueCO3iV9se1idx79a8YvoJrRFtCw89yCyg9PQVYM11Ld22mxSuIYBj5TgZPLGhoD6Ca4it4t8sihR3JrIg8aaXd6uNMtRNNMW2llUbR6nOa8X1DU7i8viDM5hgUIi7uOP/r1pWGjLb6Q2q3dxJGGJMaIcFsdT+dCQHvGRjrTo+B7dq8LlvtU1Kwe7ur+SG0iG2OJGwOB0xXX/DaTUJbK6mllkNqSFjDknJHUihqwHorN7cVn3Fs5JKnIHO2rsT7hg1FI/kzZz8pFSBEu/ZtZSQR3qrPFb2VrLeXRAjgQyEH2rR3qwz2zXnXxf182Ohw6fasVku3zIwPOxe34n+VFrsL2PKtfluNZ1W41B5ow0rlsHggdh+FY9pEJL9IZp9m443YyM06LUGBxMBIp9RUVwYGO+EhT6YxVq/UTMPL+1J+8J9BSCTPSlGWPNUSB3euPxpwbjGfxpRDzkcVJ5DEcsaLMLoiwM9TT4YDPOkScu7BQPc08xY6muk8Gaat9rSSFcx2/zn69qdgPTdK09bDTYLZekcarx34q/jA56UifKmFztPSnjLLjHFZt6loY3OCOlaekDM4/lWfs7Vs6LCPNDE9KzkUjpLhtmmzHA5Xoa59E9q1tTlCW6Qg/MWyR7VnqeKQ0NZBjg03AXFPaoWPNNCYpORxTMjcN1BakXaW5NWSS7QWG38qkJMZ6YyKb0kX0pNSv7SxszPdSBFUZzSYHJ33ga513UvPuLsRRgkgBd2a7n+y4bTRhaWwVMIEUge1eeL8QtQu5ZF0TSDNFGcGWQnH6Vtaf4svzFJN4ghgsIEHytuOWPsOc09RmbJ8OHvbx7qS9ZGJBwBnP+FJ/wrGZ7ppFvzECcnAya27Lx5oFzeJbQ3bb3OF3IQCfrVu48caHYymKS5Mjg/MIl3Y/pU3YjIb4WIsIjiu2JJB3sBmrQ+GmLbYb+WYldvzcBR7Ctj/hOtDbTjei6KxKdpUqd2fTFMs/iNodwzZkmjRVyXkjwKvUDOsfhfaqwN7eyzIDnyhwp+tdta2MdlAkEMSJEgwqqOBXM/8ACytDMwVEumBOAwj4P61LefEXQ7STy1M07j7wjXhfqaGmwudNvSNgG4pk7xlSuBg9z61W0/VLbXNNS9tg4RiQA4wQRWdrXiC00eAyzsrygfu4R95j/QVDdhpXL1/dQafaG5mlCQxgsff0ArxPxNef2revqV4AFc7VQnhB2FS6z4jv9XvBJeTEQFvkhXhU/wAae9rDe2pikQPG46GsnPXQvl0OOmFi/wC7WFQT0ZSTVa3tRb6jbNJ8ieav3jnPNKJYrWeW3O6MqxXmrD6dLOgd7g46jIre9jK1zi9rdqdlh1NIJe2KXevpzWliRyyMOKlEh7uars/oKarZYKBlj60XAu+YPWvUfA2nfZdGE7r+8uDvPsO1ee6Rpy3mowWtxJy7cIpxx3r2azjSGFEVcKAAAOwpOV0NIvRthQvYdqlUVCi5ORVlBzUFCbNzAVvabAIFyTwBk5rOtogZVyOD3q/csIbYRq2Sf5VEilsRXVyZ7x3HQcAUiSZHvVMEBuoPeplakBOzZFQseaVW4xmuJ8S+MbnTbuWzgs9uRhZnyMn1A71aQmztNwzjIpvvXlGiNrSXqX4s7q9QklRuYKT6132tapLpGjJPeQYuJlwIY35Gff2qhGxHewCcRNPHv7LuGa4/4gLeXCGKJWKbRgDvVLwn4V/tW4OqSR3WyN8pvcHcfyrb17xbDpt+LD7GLp1Hz/NjafTpUsEcRaa3f2+iHSLCzuUmYnc6IcnP69Ko3Wm6xK0AuluZFxlgQWIP+Nd9L4uuLKGOeLQhDG/AeXIBPtxVu18YT30Ja10Iyzj7zA/IB65p3GcTb+G7gQNd/ZLtXVf3ZmTGT7VZ07T9RkspLe30mbzWPzzuuAB+NdjonjO61bVorKexhZJCQSmfl96u6z44stKlazso1uJ84POEU+me9FxHGWfhm/u7uG1+zS/ZlbdNMVwue/P0qLXnSPUljXymhtwB5W4CtjU/EWuPYtJ9vsYkY48qAqzf1rY8D6Va6pZfbtS0+3eYSHbIYx849cU+YDk003VNZR72K0ZYwu2JVGB+Fa3h7wTfXtzEt3p8kcO/95K0u3j2Hc169EIVjCoFVVHAAwBUUl5FCpZnRQO5OKOcLFa5SDQNEEVpEfKt4yQoGScf1rxW91dNb1KW4VGjdzgqTzxXe+N/ENndWQt4rhmQZ3+WeG9B7ivNP3G7Me0E9ccGuepK7NYLQsvZfaBGWI2qSDWdea61hO8NtEDtOAWJOatXc7RQhRMCje/NYtxJbhjKYyzdC2TxSUbg5WFu0Gqp5rQ+VdMfvcYNZst1qVqvkSZAHAJXP61pteJAm4GPOOADkmoHn1G/jIWGML71tG6RnI4UnHfmgOc9KshIpDknHp/jTHWLdhR9P8a05ibDBL608bW5FNKLjb0A71LDaSyttjAUdy3ampIVjqvANp5uuvMcERRnn3Jx/jXrcQBGOnpXmHgFUhvLkBmIIUbiOD1r02F+mOtJu40WkHbNWoxVdDzyKtxgAdRSGX7HKygg5U9qL1vMumPYcCooJxGD/e7UfeGTUNDuRcHoKlC/LzTQuD7U4mhIGxsjbEZsElQTgd68bvtQOqeITNqZkji34KhclVHYCvZM7ue9V2tLZ33vBEzepQGqWgmRaHrWntov2qFWgtIARhxjgVyG+68a+JMDK24PXsiD+prtiIinlNGjRn+Erx+VWrVoIFPlQxx567FA/lSYEGsarb+F9BCW6gPt8uFB6+tcj4U0cXl1JrupcxISyl/4m7k/Su8laB3BkRG443KDionuUVCqqoGOFxxQM4O7nu/GniBLeBWS0jOFJGAF7t9a0/E162l2MehaVBJjaFkdFP5Z9TXX20iBdwUKc9hiorq+jR8Ejjg0rgYei+GZtM8PXJix/adxEcE/wZ7CuRtNI1Cxun+2aDJeZ4AbIwfXIr0ZNUggi82WQKin7xPAFczqvxG0S1ik2XXnyL91YgWz+PSjUCfRdEaWdn1DQ7O2tccJ1fNdcLuy0uFPNeO3hQYGTtUCvHdR+J+rXaiOwt0tV/56udzfl0rn5LrUNWuhPfXcsxzn5zx+ApNjsera38S0j32+jW5lOeZ5OF/Ad64y51PVtZuBJd3Lvk8IOFH4VUslcJlwMAdxWmlyljbNPJGcegFZuTZSSKWp381rAFIBC8cjOay49WMr4eBM9toq9dahb3blw8gJ4AWInFc0Re2twWUMybuCy5BHvVRj3JbNW8nMipsXLDqq8VTt5IJZDIxyR1DDp+tE90JoxiEBmyAVPOaqRzsdkv2cKy8MRxmqitAluaYngeVYQwUnkB04NXDEm0Avkeg6VhS3NuMsuWVuse3lfpTrbUJY5OcyQ56kc0+VsV0YQ8N63Hora02nzDTRjMzDAOTgY74zWWsnLMeWNepeJPE118RbEWGlWx0/TrGIzTRtL8rAdOg7dq5mXwc9sRG06Ncm3jmWIKed7AAZ9eau6JOdilRUAZDk+1O82Z0KoDgtgkdhXb3PhjTtNsdVBM815YRINwIC+a3YD2qxpWnxp4D1GC5EUUjItz5r9ju4X8h096AMXwvOLHVYw8vEo2KD0z1/pXp9rKZFH95a8Jvr+QiEJmN0fcGHt6V02heP5bZ0i1FCygY81Ov4ihAe0QuzRgdRUqnAwDg1y+m+J9Nuow8N5E2exbBH51pjUIpACkikezUAbSOR3qwj8Vi/bYYk3PKoH1qtL4m062GZL2FT6bgTTsB0pYAZpjMMAZrjp/HujxjH2vefRFJqk/xF0peVMzZ7BaWgzvDIACKjMq54rzz/AIWZZbyGtp9vYgiq1x8TrdY28i0cv/tuAP0o0EejSTBWByKja7Cg4OK8ivPiXfy8QQRR47kFqy7rxvrV0uBMIx/sDBouhnt8l+oUM7gL25rKvvFen2MRae7iTHAGcn8hXic2paleDE13Ky+hY1ELVnUs2TjqTSukB6rL8U7SOCSK3imnORgjhT+dcvqfxD1m83LbJHboTxj5mH4msax07en3SPwq2bBFbaMZxzUcw7EH2rUtUOby8mlGeQzHH5Uq2O0jA6nmr8CRQnGcnGMVcjSOXGD/AMBUjJqWyrEMFgHQHH0rRtLNTIM46YpF3QkKuMf3c5IqbzPJHCv61I7GpHah4wmOCeazPFl6tpp8UKFS7thkPdazLzV7pxiKV4wOx64rLMrPIJJ4xKfV+aqMbO7E30CLWmjGPJXbjGO1SrrLPwIG3ei96twwWtwmRAoOc46YqyyxpgbEJHTFXddidTK/tRAys0GSDyD2qZrywlVjygPUYq01rHKpEqE57DioP7Hi6xs3urcil7o9TNktlunxbysw642c/nV2WzV7JQnyFBz8vWpIbOOOT5WIOf4CRVqVlXYuVBz3NO76CsUvC+paVo2hapbXrT+fdKqrsXOVHUZ7U/XfGNtcaql3ptu8ZLxu5mIOdn3VGO1cPPNPKajSGZzzke+av1JO5vPHN7eSXnkwWtul2QZAqbjuHfJ71g3GoH7OsMt27RLyIy5I/KqsekS+cI3fnbuO05xSxaTNI5UjocHce9KwFS6lt5ovkwGByKphe5rW+wwAEYGT3zWXKvlSsnXBxQA+P5TkMR9DVqO7ni/1crr9DiqSkd81Kje5oAuvd3EyhZJ3YDszZqMbvXimplvepxGMZOaTAjCM3IJ/CmlWH8R/OrdvIVBRVZx161LJCuQcEZH60rjM8K3pShKteWR/DTdvOeKdwIDFlhViG0ZznHFKpVRyAae03yjYSp9qTAuw28Qiy2Cw7E4qWNoycBce1ZIBY881oQMsUZJIB9KkZtQ3CrtVVxj1pTiWU7hkdjjFUbYeaPmUEeorTCR7FCAg/WpKQwW8DKUZiNwwRUdvodlBL50QbevQ7iRVtoo4V8xmyceoFNjvrZcBpl/3c5o16D0JTqcEClZSWkHUCq7a8jAoLb5egO7mtBobW5j3NBvOOCOtZl3p9stu8m54zg4TPJoVhO43zI7iNjuK542561EY1jhYBXz2G6s63ilnYlQ4C/nUrPKpBk38cZFaWsRctLPJHGNsBJ9GcVD9tvA/7u2iU+wqSK5hyQHZm9CRxUnmRxMGnRQh6EDOaAKkh1WZtxLA+gIFLFcajbk7oCxPBJFW01axAYZKHtlaauq2hdizt7cU9ewfMhTUGKlLi1fb/sqc0xH05WJwd57SKTirg1W3JGDke3Wm3EVtfKrNIT6baQyjqOmTzJHJBDBGudsSohVpATwfy/Sqlppt4ZGlkiAiiyWYnjI9MdeeKdJq08omd1TzJF271GNo749z61ZbXFH2dYLQLHEVJRmyG2jgfTOT9axXtYqyRo/Zt3JLbSplkjW4Cx7yzuxcHAUZOR7VmT3RVGiRiUycScgnPtmrFxqc1y5YHysp5e1c9M5P5ms8mYnGzI9Qa0hz/aIk47RIowXbHm5HowqpfLsuSFCgYzxWuihACcA+9LcQJcwlSFDdmA6VdyDAFSKcelNZTHIynqpwaepHpQMsQEbhkitRrbdGG3EcdhWMrqDW1ZXkbRBGPPT6VMmNFRYWVsqyH61ZjjnwSUQD13Vca3SaNjGzZ7fNiq6QTJ1kyP8AeJojK6BoAUI5fkej1E6KeFZce5q0qpn/AFhz7t/hUTJGp4UA557U7CKhiPOOfpTdhB6VqIExkBR+NOMY25xx7UrgZ6wyAf6s8+1WBAxAZiMDtUwJ3dOPXGKk/P8ACkMlt5Y4xhn24HShr8DIVQM/3jVZ06knee/bFVndsDcxIHTNNILkxnO4jOc+hqBosHO75qBJnscfSlLlhgH8qoklSe4hGUuGweoJNWIHRvlkBOeck8VnbiD8vFTCRhHhiBzSA2BKqptjwAaq3YEww0zBQOAvSq8NwOEY4z0xVsQBiCCRS2GVIIo1f5QSR3PFXTKqgFlDEe1SrbAjp+NRSwbPcUXCw4WVrervfcrf7JqrLoZAJimB9nFTJcJECM4PpipBcSFQxIC+1PmaDQoppc8Dh2AcDsta9pKCvltCUB78D+tVzqMWMFWz3xT4po5T1IHoRSbuB//Z"
}

==> images/concept/3/input.json <==
{
  "flags": {},
  "shapes": [
    {
      "label": "0",
      "line_color": null,
      "fill_color": null,
      "points": [
        [
          99,
          53
        ],
        [
          66,
          111
        ],
        [
          96,
          211
        ],
        [
          233,
          217
        ],
        [
          244,
          99
        ]
      ]
    }
  ],
  "lineColor": [
    255,
    0,
    0,
    128
  ],
  "fillColor": [
    255,
    255,
    255,
    128
  ],
  "imagePath": "input.jpg",
  "imageData": "/9j/4AAQSkZJRgABAQAAAQABAAD/2wBDAAgGBgcGBQgHBwcJCQgKDBQNDAsLDBkSEw8UHRofHh0aHBwgJC4nICIsIxwcKDcpLDAxNDQ0Hyc5PTgyPC4zNDL/2wBDAQkJCQwLDBgNDRgyIRwhMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjL/wAARCAEAAQADASIAAhEBAxEB/8QAHwAAAQUBAQEBAQEAAAAAAAAAAAECAwQFBgcICQoL/8QAtRAAAgEDAwIEAwUFBAQAAAF9AQIDAAQRBRIhMUEGE1FhByJxFDKBkaEII0KxwRVS0fAkM2JyggkKFhcYGRolJicoKSo0NTY3ODk6Q0RFRkdISUpTVFVWV1hZWmNkZWZnaGlqc3R1dnd4eXqDhIWGh4iJipKTlJWWl5iZmqKjpKWmp6ipqrKztLW2t7i5usLDxMXGx8jJytLT1NXW19jZ2uHi4+Tl5ufo6erx8vP09fb3+Pn6/8QAHwEAAwEBAQEBAQEBAQAAAAAAAAECAwQFBgcICQoL/8QAtREAAgECBAQDBAcFBAQAAQJ3AAECAxEEBSExBhJBUQdhcRMiMoEIFEKRobHBCSMzUvAVYnLRChYkNOEl8RcYGRomJygpKjU2Nzg5OkNERUZHSElKU1RVVldYWVpjZGVmZ2hpanN0dXZ3eHl6goOEhYaHiImKkpOUlZaXmJmaoqOkpaanqKmqsrO0tba3uLm6wsPExcbHyMnK0tPU1dbX2Nna4uPk5ebn6Onq8vP09fb3+Pn6/9oADAMBAAIRAxEAPwB6wahpk2IopLlyPvl8fzrNuLHULm4eaS1jBPJMkgqiNW1SUtm6kjYDkHC1UknuC5D3jP8A8CJBrWMJGTkh1xHJC5V9px2U5FT2ggnBU2VspA+9JKR/WoYpkRh5rZHfHWp55rOblInJ9Wf/AOtWjuT6EF1alT+6MbZ/hibNOtBcAlHtAR6ynAH51ZtHhhRpDDEMdD9owfyFWUewvzh4AWPG55CcfmahtroNIYkVkgLNe28D9lRtxz+FV7iWVRnzknX0JqObTTGSUEAGeArinIL8JgKFQfxAijzuMQ6h5uA1uikei4FMkupm+6in/djFOk067kQyuxIHJLPVcSTRfILjC+iNmhWDUl/tOdYjGfMXPB6Co443uW5baPVm/wDr0gtkk5a4UE+uSaYLBy3MU0g9jinohasV08hztcPjvUy6hGiDe7b/AEAFVngERIZdpHbqaWG2EjgmOTb67KYiyL6af5Q4Cn+82KljmEOMPHu9myKjL6dC/lzQSN6ktjH5VKsejb96XTp7YPFQ7dikWoNWCHDtEw6dMU83aI2+OSBSed2M1AZdOTmOXzPUOuaVL7Szb+W8bhs9dnFQ0uxdyzFqBm4E8bP/ALP+Bq15GMvvKk9eOKzo7PTJYmfcQ3YgECkiv4LU+WZmKZxnJpOz2A0ZnRUVo0yOhIORVXyDLIXEqpxn5jTJ5LJ18ySVmQfdCgjiohqFsxCR7m/CnF2E9SRpivKurkdAKrJPMZS86NsHTp/jT7iRduGjlC+uzmm28EcrB1DgD+8oANUxLQWSVZVKBjt9jT40hVMgsfYnNJczwmMxl3DZ7DpUcbkRhVk3j361SJdyOeQxjcQoX1JoiBeMOSpX65qRkdlJjIJ96ht5ZZZzFcxmEjowyVP6U27MSV0Kygn5Tg039/gAvlR0FQTanawylAWbHUhP8asxBriLfDG7A9OOKacegWZGxlXlTg0CW4lAD5cD1OKkAto8rIp870HGPzqQbHO0x4J9ad0Iy3lbdvLbj6sRSm7ebCsVPsMCmxQWcybp77y2/uiImpQdItDlImvG9Xyg/KlcdiAxydV2j8c00PLnH3j/ALtSy3jTkeXaQRAdNgoSWUEFYpM+qHHNMQu25PGxU/3himHfEfn2E0+X7X5mZRIrHn942TTXlnC45Yf7oNAWJY7qYcRmIA+opWhlK5Iye+JOKqR3U6tgRI2ezIKsq8jLk20IPryKnroUOjS5k+VZNo9GkpHjkTIZuR/dOaFupIfvQRMPerceo20nD20S/wDAqGPQrR+Vtyzz+Z2wtOlkvf7k/wBTmtFIrW5YLCUD9gHIB/Sp1nuoGUzbOvDMecflUuQJGVapA5JnjuC3YKDVu4iL/JFF5aYGDI/P86sXGprllNuWP+yf/rVXjmtXGX059+f89aV2PQoSWO05Jyf9k5p0caoMmNnx2AArRkmIh3W8Bj9fnWoY9VkxseGNgffFVzO2wrIZHeFWCraJH/tEZqybicq2HiYeygGppA3lCRIID+Of61AHu5Wwtso/65vis2y0QRXU5Yp5p56q5GK0PJ3IsUojbuNhyaryRSQgN5DKevzNV20lSRDukCY9SDSbBIoTWUGBm4f/AHGNEcckbqsEiJ/2zzV2WZEkKbd6kdSM/rms2+05Z9xju7iNscKkxAH4YoT7g/InYXEfLMZD/sJUSG+mf7gEYPUjpVG10m/jkGdUudvdSQf5itHYNuzzpMf75H8qpXE7EkkkMOVfO71A61WM0R+4xJ+mKhNvtbcrSjnqZP8A69Pdd4CuQ+PXqKpXJdgaSRk2x4HuaiOFG6Q7m9AKRoYx1BH0oVIh/E9VYm4feG5Y8H3oF3PD8vnmP6A051JAIaQ/8CqLDE/Mw/HmnYLjZEE7iR5ldh3Kc1P9ofjcwbHTdioizr91lI+lMJZx8wX8qLIV2RJoyrbG4e/jTjhN2WP4VWLBePNbHriq5JzlZPzqVHl6ealAx4miHGXJ9xS+dn7iGjMn/TI1NarczXCRwSIJGOAABTAjjt7m5kCpE7MegzXWaRoSWy772WQsf+WcbYH4mtGzsDZ2y+Y5klI+Z2/p7VdtYvNySOK5alV7I3hTS1Zpac1najMVrEMdCygn8zW9byWt5EVlt4JFIwQ0YNc6I1A2rwat2ztC3BrB8xsuUS/+GulX8btYyNazHkA/Mn5dRXm2teFb/Q5zHdpsOflKqSGHqDXs+nX+2RVYjJNbOqaXba7pb2k5IRxw68Mh9RWtOrJaMznCL2PmkSSwn5ZpAfpika7nOP3gPuTXT6j4fXTtRntbqNiYnIy7dR2NZMmlxsTsmhUZ6Zya6FJGDi0ZyXtyjbhMQfalk1CSQAS3DsB2xmr/APYkik7FEi4zvHAqCTTwp2kx59A4NVdBqiCHUViI/dtIPQr1q02opMvyWYQ9zUf9i3bjMUZ/Oq8mk30OS+UA65paBqWUuFVvnMkZ9QQBWhDdRjGNTAPvmsQW0jcNIGP0qORJbfnYAPXFDSYJ2OybUWkgCmWCdMYPGKpiWOMs5tw6ew5FcytxKwwp/KpFu7yI43Pj61HIVzHQC5tZLgMrkt78Yq2JodhXzA7npjrXMp5kuCLZmPqAeasFJkwy6ewI7hjQ0FzX3Mu7DufcdqoOH3Za4fb6ZqE30yja9qVHcNnmkFyjkKbXaf8AZFMVixkMuBM3H0NQhX38sw/4DmrLF9gVhtUDtxUWDzhmPpmrSuS3YChPIAI9+KCpC9AKUKxAzLj6AU0yAHbvamuzE+4hL/wYJ9DTWkkA+aAn6U4oWHGCfWnLbFhy/wCGaaQmxgfzMBo2T6c0x4sHkEe+Kla3dOiZ980R3E8LfdQ4/vDNAGVDpV9dgmCF3A6lRnFVpLYwsRICGHWteW7heTNrG1up4KI5OangvUtYyPsCySE53y9anUoxYYZpDiON2A64Wuq8J2H76S6dQMDaufXvWdf+JrgWbho44IVBLeVwSPSuWi1DW9ekeHT5mhtol4VW25/H1qJSsrMqMbvQ9fv7+ztYN9xOiqO5YVxdz4s12+v1i8PWBktAwXzmjJBPfnsK83uWuvtPk3LzFw2CJCeK9/0G0hsdEtoYVAQICSe59axstza/Q0bdCIk34L7RuI9ae33sc0zcq9DUbzBec1O4I1rNIvMBw2e3Ndfayr9nyOMdq4C0vtkgJzjNdHJqix6fGUPzyEYAPOKz2ZS1Mv4k6XFLp8Gro0auh8pyyggg9Oe3NeZ2/nhiUFpKT0BINe2ajbDVfC1/ZsiuJbdtm7pnGR+tfPEkPluRGwVh3BropO6Mp6M6B4by4wlxPGkX92MZFQPYWUJ2y3DK1Your+PpcSEDsKd/a9wBiWBZB/tCtLSRF0anm2lt927kA9if8Kl/tmHYQsiy+0g5rGW8WU48gJ+NSJbRXBPzxqfc4o5e4XL8t5aT8vZSFvVGwKcI7Vo+bOTnoHfNUDayQjCyI30fNSW63LPhSPyzQ0ugyy+jRSAtFGEbrjnA9qpOt5bviSI7R32ZrTjg1dE/dToEznDcVIt3IgBu7qLPcKuc/pUcw7GWItRmTzIZDgdh8pFQnUL62+WVWJ9WJNaMl5ZCUkSyKP8AZ71HJfWJYhC5B9RTWu6E/IzA1zePnDsT7VYFreRLhUYk9ttXft0ewhXx6Njn8qqtekOSbt1+iUO+wIbFBqAb5flPcMf6VHJczo5R8ZHXC1YN1I3+rvQR/tAU0JcsdzNC3ueKabW4OxHG80pwqHPuKsMGTh2XP+yKgNzIpPEYb/fqFpLmRsmRD+NWnfUlone5y3yjH4U7zo2GJNo9weapkyfxIrfShYS5z5TCqJsXs2IUEXMme4/yakEtnsPlzy7uwYDBqhsWPqi/iaYZYu8YP0oAyjqjxtMIUfzI8FSO9SR3txIzPLNI2egcdKc1vCnP2kMfQVEZFToWP0FIZOIjfn7MVBWT5Scc4q/4dSBdWntLOPFnAm0P13vnk570adazzadczx4SRkKxFuPxq54d02LRLOQvNuJO52PQVhUd2dNKLsO8T6Hb31g8vCXUILK/TgdjXUaHqUl34esppECMYhuA6V59q+tPq8pgj3JYZ+Zhw0v09BVxNa320dqI3WBF2qiNtGKUYNoVSavodpdeIbS2ba0ybh23VUGvC6O2H5jn+HmuS8mOcjZFsJ9TmtHSrWS0uciQEN1UHOKcqdkQp3Z1tqt1IoG7A9K3LZZPkEhJKjAz2qhYwsI1LE1s2y7n29qyaNDsNJG61ETcrtwffNfN+t6d/ZutXtmHOYZnQD2BOK+i9KbCKe+MV4f4/gWLx/qMbIU8yUOOOoIBzV0XqRU2Oemhlhjh8reXdNzDrTUnucbWAOO2K0pZ1OpRwwscKQG98VE1y0cd1cxhQxk2qcdK6DEoszn7yUi5LYUZJ6ADJrSa9ZbW1aZVLl9xPQ4pjIltcXNwpAC/c+pp3ArRG8YkRRE4/Slknvkby2jKN14NSRSf8Sw7nfBk+bYMk0yW4e5l258ry0+UOcHFIdxvmXceHcz7fZjVuBtOuARK8iP23ucVQTU51j2bztpgk81svjH5UrXHc1EgdZP9GNvj/afP86J4rqRtrNFkf3Riq7Q2DgCOUhiPXvTJtMuIjlH3D2PNSMkNhch+HQH/AHqkjvzAGjuAs4+vSqsdvIciSUIR2Y0rWqqCftKZA9KGrhsEt5bFvls1A92NQtOjdFZR6BsipUuoQpEyBiOhC1Il1bFSFgQt2JFHmBT2qeeRSlYFGfNYn0C1M/7w5ZlUewqIwL1WUflT8xXFS5MfRRj3FKbuR+nH0NNAK8HBprgHoQPoKr0EyXdOOduR+dH2phw0a/lUAeRehOKcZCRyBTEXLa50MRfv7WeWT1VwB/KpLeGG4kLQRlIgf4uawrj7NCkjxJKVVSQGP+FXrXWIbTTIgGM9xIufLT3/AJColKxpCKb12NxpVWIqSqRJ37VkX15LeERLGRbL/Cf4/c+1Vg010Q9y3Q5WNPur/ial3hR9xvxNKFPrIupWv7sRFjUj/VY/ChoyOmxfrQbpE6qTTlvYWGPKUH1IrUwGfN08/j2FbnhqEtdyfMWwB1FZP2qAdSv/AAEV0PhWaOe5nK5wAOSKmWw47nYRN5cYXtWhYuQ4OM1QCjGRV61+9j+VckmdCOx08cAjGDXkvxNj3+N5WhwXWOPJxnBxXq2lNhF69eK8c+KW6Lx3dlNwzHGx+u0U6O5NTY57+zb+KUziM7zk5OO9VkaaBGjCqyk5IYZwaq/v5Ort+dKHePuTXUY6DppZ5lQOpITpxSvezyIsbgAL04pouW/u0vmI3zGOmII3m58ssM9dpxR5DM26RjnuSaXzVxhBt+lMIeQ8ZNICzGIlyvlCT33YqvKFVj8gX2zmmPDIi5Yge2aYG9QKRQ8MB04qdL24GBvJA6ZqqrKxxtp3mhT8owfejQWpYPmXLZfeWJ64zVpNNaMBpJkUHsxwaqQT3TnEUjce+KluGumQGd9wH+1nFQ97FoszNZDCqgdhxxyPzqFrbzCvlw7PfPWqBIPIbFKsrrxvJH1p2sI0WsPLVd8oJPZTUTQBQducfWq6RyT8ojN9KQpIjbWLKfQ1SZLHGME9Tmg28rcgcevSkKsOQwJ+tJ5rfdY/rTAXlOHJpfL3cq1MMbMflqRY505xgDrRsFihl/4lz9abHtgXEcaIPakN0zfwGk8w/wDPOgCcXcy9AKnj1S5jOQUz7qDWcZsfwH86USofvIaLhYvvfySnMioxPoMVC827/lkFqINDjiguvagB6hSeSBXYeDY9guHDZBIHHSuJLf7WK7vwUrHTHJHBkOD61Mthrc61T0q9a/fqkFq/YcSrjk5rlkbo63SWBRCeteQ/FtmXxq5Rhk28fAHI69a9f03KYGOCa8Y+Jty8njq9VAp2LGnI/wBkf41VL4hT2OO+0yqo3AmkW4V/vo1DtLnL7TUTSPnhRXUYWLAkjx8qnPvTSTtxnFQrKw9KeJXFFwDd9aPMPTOPxpDKTxwKsWOnXOq3iWlnEZZ5M7UBxnAzSBEaxqwyZV+hNIQB2BrWv/CGuaZEZLuwdEBC5BDcnp0NZ81hc2zmOaNo3XqrjBFCaG0V8L/d/Wl8tTTWBB5rS0/RNS1GIy2mn3U8a9XiiLD86HYSKGx+imntDchfmDYrXXw3rYUsmkXxA6n7O3+FVJptRsG8qeOWE/3ZE2/zFQ/IsztpHUUoyegFWEuInYmZGYn+7xSubZj8isv1OadwshsPnRnMbFfoadKZZCPOZm+tRl1U8HNBmU9sUbsBwSMdDThbl+QVqMKG6N+tBVx0cVVybFlbYJy8gFEk0AXavP1NLZaZqGo3EcEETMzjIyOMev0qiYX3EfKCPei6YimLyX/nkn5UG7kPVV/Kq/2c/wAUuKXy4l6y5PtRdj0JTckjlF/Ko2mz2FJ8g7E0m5M/dNK4wDgmpAEI+9ioiyDtSbk/u/rQBN5WejivR/Bdv5WiqSxO5ia82WQY+5XrHh2JotHtBtCkxg4HbNKT0GlqbAq/YAiTg4PaqIAyKvWY/e1zM1R1+nR8DGcCvnz4iyFvH2rkOTibHHsAK+h9OJIXjoK+avGV2J/GWsSg5Bu5ByPQ4qqW4p7GKszDuaf557nH4VEJgf4RTyQw6iui5kOEw/vU7cx6NT7LSr3VLkW9jby3Ep6LGhJr0DSPgtr93GJb64t7FSM7GO9/yHH60nKwcp54C3c5rpfA1xJaeLtPuBC7osmG2DOARjP611rfCFIZQo1gzEEZVIuSPz4ru9F8O2+jW629tbqir1J5LH1JpOWg1E29sFwcSKHTIOMZqlrHgjQ/ENzFdXsMu6NNoEb7cjOea17dFC87RiryEEYI4rMs88u/h14ZgmVY7KT2DTMf611mnWhs7dYoAFiUYVFXAArUl063mkErbtw6c8Ch4vJTrwO9J3e4KxJExKgEYNVdX0XT9dsHtb+2SVGGASPmU+oPY1Vl8Q6XaTx29xexJNIcKpP8/SteNgUBUgg859aYHlF/8FtrM+lattz0S4jz+o/wrh9c+H/iPRgz3NmJIR/y1h+YfpyK+hrvVrCw5ur2CHPQO4FPtdU0/UIi1tdwzKOu1gcU7sR8oGzkA6D86QWsvaIn6V7B480fRru4gm0P7K9/JKUmiSQBcY5Y+mKy9J8L6XImbzVrSVlyXitpOg9z/wDWp8zDlR5pBBcT3K20MTNM5wEA5Nd9ofgQx7Z78rJL1EY5Vfr611Og6V4ZtL0vZPA9w2R/rgzYrtLWKHcF2IMegpObBRR5N4outR8M2yW9lbmL7YCGusZdj6Z9a87uLa4t2UTRyRs43AOpGR619K6npcF1fW801vvMRzHkZArxf4pJOfGEm6MrGsKCMDpjHb8c04S6CktDzchu/NLtPoKXzFPtSbhng1oSO2n0ppBpyyOO1KWduo/SjQY3aO5o2igqe5ozjvQIfDEZZ44wM7mAx617TZR+VbomPuqB+leYeEoftWvwBkyseX6Z5HSvWkjJQc1E9ioiA5AxV2y3ecOcHFUh1x0rQsgS6lRk1zyNUddpQOzIOa+XNe2f8JBqOM4+0yYz1+8a+ptKXbjOee1eV6f4EtRrd5f6jicvcO8cR+6oLHGfU1dImZ5tofhPVvEEyrY2chjJwZmGEX8a9N034SWNsVa9N1duByo+RM/hyfzrvbWdbeKNI0RIkGAqgAflTptZmPywfKOma0uybFawitdCsRa2NtFbJ3Ea4J+p6n8af9tllb5mYg+pqsS0jFnJZj1NSx/KelIZpW4yPu4z6VZjYI2OfxFR28yFRxg1JJgsCD+FICwzb8Y4qWMMByagj7Vcjx3FAEqOwFQalJEthIZZhEpHLE4xVrAxxWFrukLrCeVLKyx4wyjuKAPHfEZ006g7Wd0biYtyycg1rad4m13RtIkSYusBT90JRzk9Md8V6Ho/g/RdJAMFoplH/LST5iazPFnhC41iQtCwAOCPY079APPBZveWM2r6lcuxYkKN3JNQ6fez2NpPLG7IZF8tcHqT/hXY6d8MLp2X+0dQPkKc+Wg60/WPAF3OyJY7UijPyVSYjkFxYaQ0r8zXHyrnsvc1kQaSb+5j0+1jxLO2Gx/noK7Ob4da3sUyXCPtHyrzgV0HhTwc/h6SS9vJI5rhxhNuflHfr3ockBB4b+HumeHrhbpmaa4CYXf0U9yK6qG5WObaNuB6VNcI7RhmjwvqDVb92gwDgVk2UjRa5iEDSs+AoyST2r5t8Y+IJvEHiO5vSxWIHy4lz0QdP8fxr0T4h+LIrG2fSLbzTeyIC7I2AgPr6k+leNOW/iBrSC6smXYygo96cFA6Cm+Wy96cCR3qiRQJP71PBfuwpMFqa0Ldc0wJNwzyaPMAOAMmowNowcGgMAeKLsLHf/D23LLd3JjGchA2PxP9K9AjB2A9q5fwLCY/D0JIH7ws/H1rrEGAaiRSIWwW6c1f00EzLge2KqMBmtLRlDTcnGD3rCRojrdPHyk9/WuXckSyH/aP866iEeXbysc42muaVOKqGiExmGb6UoXnpUwTAzTsZ/CrJsCqMVLGik4NM6Ck3EUAXQgQZBqaJ+cGs8TnIBqzG+4gjigCzd6ha6fAZrmQIoGc1zi/FTQw+FiumHrsH+Nc38RdXwn2ZW6/Lx79f0rldN86bTja2elyyyyEky7cjH5U0gPXLj4i6WmmyXVqGldR/q2G057Zp3hrxDc+I4prueCO3iV9se1idx79a8YvoJrRFtCw89yCyg9PQVYM11Ld22mxSuIYBj5TgZPLGhoD6Ca4it4t8sihR3JrIg8aaXd6uNMtRNNMW2llUbR6nOa8X1DU7i8viDM5hgUIi7uOP/r1pWGjLb6Q2q3dxJGGJMaIcFsdT+dCQHvGRjrTo+B7dq8LlvtU1Kwe7ur+SG0iG2OJGwOB0xXX/DaTUJbK6mllkNqSFjDknJHUihqwHorN7cVn3Fs5JKnIHO2rsT7hg1FI/kzZz8pFSBEu/ZtZSQR3qrPFb2VrLeXRAjgQyEH2rR3qwz2zXnXxf182Ohw6fasVku3zIwPOxe34n+VFrsL2PKtfluNZ1W41B5ow0rlsHggdh+FY9pEJL9IZp9m443YyM06LUGBxMBIp9RUVwYGO+EhT6YxVq/UTMPL+1J+8J9BSCTPSlGWPNUSB3euPxpwbjGfxpRDzkcVJ5DEcsaLMLoiwM9TT4YDPOkScu7BQPc08xY6muk8Gaat9rSSFcx2/zn69qdgPTdK09bDTYLZekcarx34q/jA56UifKmFztPSnjLLjHFZt6loY3OCOlaekDM4/lWfs7Vs6LCPNDE9KzkUjpLhtmmzHA5Xoa59E9q1tTlCW6Qg/MWyR7VnqeKQ0NZBjg03AXFPaoWPNNCYpORxTMjcN1BakXaW5NWSS7QWG38qkJMZ6YyKb0kX0pNSv7SxszPdSBFUZzSYHJ33ga513UvPuLsRRgkgBd2a7n+y4bTRhaWwVMIEUge1eeL8QtQu5ZF0TSDNFGcGWQnH6Vtaf4svzFJN4ghgsIEHytuOWPsOc09RmbJ8OHvbx7qS9ZGJBwBnP+FJ/wrGZ7ppFvzECcnAya27Lx5oFzeJbQ3bb3OF3IQCfrVu48caHYymKS5Mjg/MIl3Y/pU3YjIb4WIsIjiu2JJB3sBmrQ+GmLbYb+WYldvzcBR7Ctj/hOtDbTjei6KxKdpUqd2fTFMs/iNodwzZkmjRVyXkjwKvUDOsfhfaqwN7eyzIDnyhwp+tdta2MdlAkEMSJEgwqqOBXM/8ACytDMwVEumBOAwj4P61LefEXQ7STy1M07j7wjXhfqaGmwudNvSNgG4pk7xlSuBg9z61W0/VLbXNNS9tg4RiQA4wQRWdrXiC00eAyzsrygfu4R95j/QVDdhpXL1/dQafaG5mlCQxgsff0ArxPxNef2revqV4AFc7VQnhB2FS6z4jv9XvBJeTEQFvkhXhU/wAae9rDe2pikQPG46GsnPXQvl0OOmFi/wC7WFQT0ZSTVa3tRb6jbNJ8ieav3jnPNKJYrWeW3O6MqxXmrD6dLOgd7g46jIre9jK1zi9rdqdlh1NIJe2KXevpzWliRyyMOKlEh7uars/oKarZYKBlj60XAu+YPWvUfA2nfZdGE7r+8uDvPsO1ee6Rpy3mowWtxJy7cIpxx3r2azjSGFEVcKAAAOwpOV0NIvRthQvYdqlUVCi5ORVlBzUFCbNzAVvabAIFyTwBk5rOtogZVyOD3q/csIbYRq2Sf5VEilsRXVyZ7x3HQcAUiSZHvVMEBuoPeplakBOzZFQseaVW4xmuJ8S+MbnTbuWzgs9uRhZnyMn1A71aQmztNwzjIpvvXlGiNrSXqX4s7q9QklRuYKT6132tapLpGjJPeQYuJlwIY35Gff2qhGxHewCcRNPHv7LuGa4/4gLeXCGKJWKbRgDvVLwn4V/tW4OqSR3WyN8pvcHcfyrb17xbDpt+LD7GLp1Hz/NjafTpUsEcRaa3f2+iHSLCzuUmYnc6IcnP69Ko3Wm6xK0AuluZFxlgQWIP+Nd9L4uuLKGOeLQhDG/AeXIBPtxVu18YT30Ja10Iyzj7zA/IB65p3GcTb+G7gQNd/ZLtXVf3ZmTGT7VZ07T9RkspLe30mbzWPzzuuAB+NdjonjO61bVorKexhZJCQSmfl96u6z44stKlazso1uJ84POEU+me9FxHGWfhm/u7uG1+zS/ZlbdNMVwue/P0qLXnSPUljXymhtwB5W4CtjU/EWuPYtJ9vsYkY48qAqzf1rY8D6Va6pZfbtS0+3eYSHbIYx849cU+YDk003VNZR72K0ZYwu2JVGB+Fa3h7wTfXtzEt3p8kcO/95K0u3j2Hc169EIVjCoFVVHAAwBUUl5FCpZnRQO5OKOcLFa5SDQNEEVpEfKt4yQoGScf1rxW91dNb1KW4VGjdzgqTzxXe+N/ENndWQt4rhmQZ3+WeG9B7ivNP3G7Me0E9ccGuepK7NYLQsvZfaBGWI2qSDWdea61hO8NtEDtOAWJOatXc7RQhRMCje/NYtxJbhjKYyzdC2TxSUbg5WFu0Gqp5rQ+VdMfvcYNZst1qVqvkSZAHAJXP61pteJAm4GPOOADkmoHn1G/jIWGML71tG6RnI4UnHfmgOc9KshIpDknHp/jTHWLdhR9P8a05ibDBL608bW5FNKLjb0A71LDaSyttjAUdy3ampIVjqvANp5uuvMcERRnn3Jx/jXrcQBGOnpXmHgFUhvLkBmIIUbiOD1r02F+mOtJu40WkHbNWoxVdDzyKtxgAdRSGX7HKygg5U9qL1vMumPYcCooJxGD/e7UfeGTUNDuRcHoKlC/LzTQuD7U4mhIGxsjbEZsElQTgd68bvtQOqeITNqZkji34KhclVHYCvZM7ue9V2tLZ33vBEzepQGqWgmRaHrWntov2qFWgtIARhxjgVyG+68a+JMDK24PXsiD+prtiIinlNGjRn+Erx+VWrVoIFPlQxx567FA/lSYEGsarb+F9BCW6gPt8uFB6+tcj4U0cXl1JrupcxISyl/4m7k/Su8laB3BkRG443KDionuUVCqqoGOFxxQM4O7nu/GniBLeBWS0jOFJGAF7t9a0/E162l2MehaVBJjaFkdFP5Z9TXX20iBdwUKc9hiorq+jR8Ejjg0rgYei+GZtM8PXJix/adxEcE/wZ7CuRtNI1Cxun+2aDJeZ4AbIwfXIr0ZNUggi82WQKin7xPAFczqvxG0S1ik2XXnyL91YgWz+PSjUCfRdEaWdn1DQ7O2tccJ1fNdcLuy0uFPNeO3hQYGTtUCvHdR+J+rXaiOwt0tV/56udzfl0rn5LrUNWuhPfXcsxzn5zx+ApNjsera38S0j32+jW5lOeZ5OF/Ad64y51PVtZuBJd3Lvk8IOFH4VUslcJlwMAdxWmlyljbNPJGcegFZuTZSSKWp381rAFIBC8cjOay49WMr4eBM9toq9dahb3blw8gJ4AWInFc0Re2twWUMybuCy5BHvVRj3JbNW8nMipsXLDqq8VTt5IJZDIxyR1DDp+tE90JoxiEBmyAVPOaqRzsdkv2cKy8MRxmqitAluaYngeVYQwUnkB04NXDEm0Avkeg6VhS3NuMsuWVuse3lfpTrbUJY5OcyQ56kc0+VsV0YQ8N63Hora02nzDTRjMzDAOTgY74zWWsnLMeWNepeJPE118RbEWGlWx0/TrGIzTRtL8rAdOg7dq5mXwc9sRG06Ncm3jmWIKed7AAZ9eau6JOdilRUAZDk+1O82Z0KoDgtgkdhXb3PhjTtNsdVBM815YRINwIC+a3YD2qxpWnxp4D1GC5EUUjItz5r9ju4X8h096AMXwvOLHVYw8vEo2KD0z1/pXp9rKZFH95a8Jvr+QiEJmN0fcGHt6V02heP5bZ0i1FCygY81Ov4ihAe0QuzRgdRUqnAwDg1y+m+J9Nuow8N5E2exbBH51pjUIpACkikezUAbSOR3qwj8Vi/bYYk3PKoH1qtL4m062GZL2FT6bgTTsB0pYAZpjMMAZrjp/HujxjH2vefRFJqk/xF0peVMzZ7BaWgzvDIACKjMq54rzz/AIWZZbyGtp9vYgiq1x8TrdY28i0cv/tuAP0o0EejSTBWByKja7Cg4OK8ivPiXfy8QQRR47kFqy7rxvrV0uBMIx/sDBouhnt8l+oUM7gL25rKvvFen2MRae7iTHAGcn8hXic2paleDE13Ky+hY1ELVnUs2TjqTSukB6rL8U7SOCSK3imnORgjhT+dcvqfxD1m83LbJHboTxj5mH4msax07en3SPwq2bBFbaMZxzUcw7EH2rUtUOby8mlGeQzHH5Uq2O0jA6nmr8CRQnGcnGMVcjSOXGD/AMBUjJqWyrEMFgHQHH0rRtLNTIM46YpF3QkKuMf3c5IqbzPJHCv61I7GpHah4wmOCeazPFl6tpp8UKFS7thkPdazLzV7pxiKV4wOx64rLMrPIJJ4xKfV+aqMbO7E30CLWmjGPJXbjGO1SrrLPwIG3ei96twwWtwmRAoOc46YqyyxpgbEJHTFXddidTK/tRAys0GSDyD2qZrywlVjygPUYq01rHKpEqE57DioP7Hi6xs3urcil7o9TNktlunxbysw642c/nV2WzV7JQnyFBz8vWpIbOOOT5WIOf4CRVqVlXYuVBz3NO76CsUvC+paVo2hapbXrT+fdKqrsXOVHUZ7U/XfGNtcaql3ptu8ZLxu5mIOdn3VGO1cPPNPKajSGZzzke+av1JO5vPHN7eSXnkwWtul2QZAqbjuHfJ71g3GoH7OsMt27RLyIy5I/KqsekS+cI3fnbuO05xSxaTNI5UjocHce9KwFS6lt5ovkwGByKphe5rW+wwAEYGT3zWXKvlSsnXBxQA+P5TkMR9DVqO7ni/1crr9DiqSkd81Kje5oAuvd3EyhZJ3YDszZqMbvXimplvepxGMZOaTAjCM3IJ/CmlWH8R/OrdvIVBRVZx161LJCuQcEZH60rjM8K3pShKteWR/DTdvOeKdwIDFlhViG0ZznHFKpVRyAae03yjYSp9qTAuw28Qiy2Cw7E4qWNoycBce1ZIBY881oQMsUZJIB9KkZtQ3CrtVVxj1pTiWU7hkdjjFUbYeaPmUEeorTCR7FCAg/WpKQwW8DKUZiNwwRUdvodlBL50QbevQ7iRVtoo4V8xmyceoFNjvrZcBpl/3c5o16D0JTqcEClZSWkHUCq7a8jAoLb5egO7mtBobW5j3NBvOOCOtZl3p9stu8m54zg4TPJoVhO43zI7iNjuK542561EY1jhYBXz2G6s63ilnYlQ4C/nUrPKpBk38cZFaWsRctLPJHGNsBJ9GcVD9tvA/7u2iU+wqSK5hyQHZm9CRxUnmRxMGnRQh6EDOaAKkh1WZtxLA+gIFLFcajbk7oCxPBJFW01axAYZKHtlaauq2hdizt7cU9ewfMhTUGKlLi1fb/sqc0xH05WJwd57SKTirg1W3JGDke3Wm3EVtfKrNIT6baQyjqOmTzJHJBDBGudsSohVpATwfy/Sqlppt4ZGlkiAiiyWYnjI9MdeeKdJq08omd1TzJF271GNo749z61ZbXFH2dYLQLHEVJRmyG2jgfTOT9axXtYqyRo/Zt3JLbSplkjW4Cx7yzuxcHAUZOR7VmT3RVGiRiUycScgnPtmrFxqc1y5YHysp5e1c9M5P5ms8mYnGzI9Qa0hz/aIk47RIowXbHm5HowqpfLsuSFCgYzxWuihACcA+9LcQJcwlSFDdmA6VdyDAFSKcelNZTHIynqpwaepHpQMsQEbhkitRrbdGG3EcdhWMrqDW1ZXkbRBGPPT6VMmNFRYWVsqyH61ZjjnwSUQD13Vca3SaNjGzZ7fNiq6QTJ1kyP8AeJojK6BoAUI5fkej1E6KeFZce5q0qpn/AFhz7t/hUTJGp4UA557U7CKhiPOOfpTdhB6VqIExkBR+NOMY25xx7UrgZ6wyAf6s8+1WBAxAZiMDtUwJ3dOPXGKk/P8ACkMlt5Y4xhn24HShr8DIVQM/3jVZ06knee/bFVndsDcxIHTNNILkxnO4jOc+hqBosHO75qBJnscfSlLlhgH8qoklSe4hGUuGweoJNWIHRvlkBOeck8VnbiD8vFTCRhHhiBzSA2BKqptjwAaq3YEww0zBQOAvSq8NwOEY4z0xVsQBiCCRS2GVIIo1f5QSR3PFXTKqgFlDEe1SrbAjp+NRSwbPcUXCw4WVrervfcrf7JqrLoZAJimB9nFTJcJECM4PpipBcSFQxIC+1PmaDQoppc8Dh2AcDsta9pKCvltCUB78D+tVzqMWMFWz3xT4po5T1IHoRSbuB//Z"
}

==> images/concept/4/input.json <==
{
  "flags": {},
  "shapes": [
    {
      "label": "0",
      "line_color": null,
      "fill_color": null,
      "points": [
        [
          0,
          23
        ],
        [
          244,
          20
        ],
        [
          245,
          256
        ],
        [
          0,
          256
        ]
      ]
    }
  ],
  "lineColor": [
    255,
    0,
    0,
    128
  ],
  "fillColor": [
    255,
    255,
    255,
    128
  ],
  "imagePath": "input.jpg",
  "imageData": "/9j/4AAQSkZJRgABAQAAAQABAAD/2wBDAAgGBgcGBQgHBwcJCQgKDBQNDAsLDBkSEw8UHRofHh0aHBwgJC4nICIsIxwcKDcpLDAxNDQ0Hyc5PTgyPC4zNDL/2wBDAQkJCQwLDBgNDRgyIRwhMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjIyMjL/wAARCAEAAQADASIAAhEBAxEB/8QAHwAAAQUBAQEBAQEAAAAAAAAAAAECAwQFBgcICQoL/8QAtRAAAgEDAwIEAwUFBAQAAAF9AQIDAAQRBRIhMUEGE1FhByJxFDKBkaEII0KxwRVS0fAkM2JyggkKFhcYGRolJicoKSo0NTY3ODk6Q0RFRkdISUpTVFVWV1hZWmNkZWZnaGlqc3R1dnd4eXqDhIWGh4iJipKTlJWWl5iZmqKjpKWmp6ipqrKztLW2t7i5usLDxMXGx8jJytLT1NXW19jZ2uHi4+Tl5ufo6erx8vP09fb3+Pn6/8QAHwEAAwEBAQEBAQEBAQAAAAAAAAECAwQFBgcICQoL/8QAtREAAgECBAQDBAcFBAQAAQJ3AAECAxEEBSExBhJBUQdhcRMiMoEIFEKRobHBCSMzUvAVYnLRChYkNOEl8RcYGRomJygpKjU2Nzg5OkNERUZHSElKU1RVVldYWVpjZGVmZ2hpanN0dXZ3eHl6goOEhYaHiImKkpOUlZaXmJmaoqOkpaanqKmqsrO0tba3uLm6wsPExcbHyMnK0tPU1dbX2Nna4uPk5ebn6Onq8vP09fb3+Pn6/9oADAMBAAIRAxEAPwB6wahpk2IopLlyPvl8fzrNuLHULm4eaS1jBPJMkgqiNW1SUtm6kjYDkHC1UknuC5D3jP8A8CJBrWMJGTkh1xHJC5V9px2U5FT2ggnBU2VspA+9JKR/WoYpkRh5rZHfHWp55rOblInJ9Wf/AOtWjuT6EF1alT+6MbZ/hibNOtBcAlHtAR6ynAH51ZtHhhRpDDEMdD9owfyFWUewvzh4AWPG55CcfmahtroNIYkVkgLNe28D9lRtxz+FV7iWVRnzknX0JqObTTGSUEAGeArinIL8JgKFQfxAijzuMQ6h5uA1uikei4FMkupm+6in/djFOk067kQyuxIHJLPVcSTRfILjC+iNmhWDUl/tOdYjGfMXPB6Co443uW5baPVm/wDr0gtkk5a4UE+uSaYLBy3MU0g9jinohasV08hztcPjvUy6hGiDe7b/AEAFVngERIZdpHbqaWG2EjgmOTb67KYiyL6af5Q4Cn+82KljmEOMPHu9myKjL6dC/lzQSN6ktjH5VKsejb96XTp7YPFQ7dikWoNWCHDtEw6dMU83aI2+OSBSed2M1AZdOTmOXzPUOuaVL7Szb+W8bhs9dnFQ0uxdyzFqBm4E8bP/ALP+Bq15GMvvKk9eOKzo7PTJYmfcQ3YgECkiv4LU+WZmKZxnJpOz2A0ZnRUVo0yOhIORVXyDLIXEqpxn5jTJ5LJ18ySVmQfdCgjiohqFsxCR7m/CnF2E9SRpivKurkdAKrJPMZS86NsHTp/jT7iRduGjlC+uzmm28EcrB1DgD+8oANUxLQWSVZVKBjt9jT40hVMgsfYnNJczwmMxl3DZ7DpUcbkRhVk3j361SJdyOeQxjcQoX1JoiBeMOSpX65qRkdlJjIJ96ht5ZZZzFcxmEjowyVP6U27MSV0Kygn5Tg039/gAvlR0FQTanawylAWbHUhP8asxBriLfDG7A9OOKacegWZGxlXlTg0CW4lAD5cD1OKkAto8rIp870HGPzqQbHO0x4J9ad0Iy3lbdvLbj6sRSm7ebCsVPsMCmxQWcybp77y2/uiImpQdItDlImvG9Xyg/KlcdiAxydV2j8c00PLnH3j/ALtSy3jTkeXaQRAdNgoSWUEFYpM+qHHNMQu25PGxU/3himHfEfn2E0+X7X5mZRIrHn942TTXlnC45Yf7oNAWJY7qYcRmIA+opWhlK5Iye+JOKqR3U6tgRI2ezIKsq8jLk20IPryKnroUOjS5k+VZNo9GkpHjkTIZuR/dOaFupIfvQRMPerceo20nD20S/wDAqGPQrR+Vtyzz+Z2wtOlkvf7k/wBTmtFIrW5YLCUD9gHIB/Sp1nuoGUzbOvDMecflUuQJGVapA5JnjuC3YKDVu4iL/JFF5aYGDI/P86sXGprllNuWP+yf/rVXjmtXGX059+f89aV2PQoSWO05Jyf9k5p0caoMmNnx2AArRkmIh3W8Bj9fnWoY9VkxseGNgffFVzO2wrIZHeFWCraJH/tEZqybicq2HiYeygGppA3lCRIID+Of61AHu5Wwtso/65vis2y0QRXU5Yp5p56q5GK0PJ3IsUojbuNhyaryRSQgN5DKevzNV20lSRDukCY9SDSbBIoTWUGBm4f/AHGNEcckbqsEiJ/2zzV2WZEkKbd6kdSM/rms2+05Z9xju7iNscKkxAH4YoT7g/InYXEfLMZD/sJUSG+mf7gEYPUjpVG10m/jkGdUudvdSQf5itHYNuzzpMf75H8qpXE7EkkkMOVfO71A61WM0R+4xJ+mKhNvtbcrSjnqZP8A69Pdd4CuQ+PXqKpXJdgaSRk2x4HuaiOFG6Q7m9AKRoYx1BH0oVIh/E9VYm4feG5Y8H3oF3PD8vnmP6A051JAIaQ/8CqLDE/Mw/HmnYLjZEE7iR5ldh3Kc1P9ofjcwbHTdioizr91lI+lMJZx8wX8qLIV2RJoyrbG4e/jTjhN2WP4VWLBePNbHriq5JzlZPzqVHl6ealAx4miHGXJ9xS+dn7iGjMn/TI1NarczXCRwSIJGOAABTAjjt7m5kCpE7MegzXWaRoSWy772WQsf+WcbYH4mtGzsDZ2y+Y5klI+Z2/p7VdtYvNySOK5alV7I3hTS1Zpac1najMVrEMdCygn8zW9byWt5EVlt4JFIwQ0YNc6I1A2rwat2ztC3BrB8xsuUS/+GulX8btYyNazHkA/Mn5dRXm2teFb/Q5zHdpsOflKqSGHqDXs+nX+2RVYjJNbOqaXba7pb2k5IRxw68Mh9RWtOrJaMznCL2PmkSSwn5ZpAfpika7nOP3gPuTXT6j4fXTtRntbqNiYnIy7dR2NZMmlxsTsmhUZ6Zya6FJGDi0ZyXtyjbhMQfalk1CSQAS3DsB2xmr/APYkik7FEi4zvHAqCTTwp2kx59A4NVdBqiCHUViI/dtIPQr1q02opMvyWYQ9zUf9i3bjMUZ/Oq8mk30OS+UA65paBqWUuFVvnMkZ9QQBWhDdRjGNTAPvmsQW0jcNIGP0qORJbfnYAPXFDSYJ2OybUWkgCmWCdMYPGKpiWOMs5tw6ew5FcytxKwwp/KpFu7yI43Pj61HIVzHQC5tZLgMrkt78Yq2JodhXzA7npjrXMp5kuCLZmPqAeasFJkwy6ewI7hjQ0FzX3Mu7DufcdqoOH3Za4fb6ZqE30yja9qVHcNnmkFyjkKbXaf8AZFMVixkMuBM3H0NQhX38sw/4DmrLF9gVhtUDtxUWDzhmPpmrSuS3YChPIAI9+KCpC9AKUKxAzLj6AU0yAHbvamuzE+4hL/wYJ9DTWkkA+aAn6U4oWHGCfWnLbFhy/wCGaaQmxgfzMBo2T6c0x4sHkEe+Kla3dOiZ980R3E8LfdQ4/vDNAGVDpV9dgmCF3A6lRnFVpLYwsRICGHWteW7heTNrG1up4KI5OangvUtYyPsCySE53y9anUoxYYZpDiON2A64Wuq8J2H76S6dQMDaufXvWdf+JrgWbho44IVBLeVwSPSuWi1DW9ekeHT5mhtol4VW25/H1qJSsrMqMbvQ9fv7+ztYN9xOiqO5YVxdz4s12+v1i8PWBktAwXzmjJBPfnsK83uWuvtPk3LzFw2CJCeK9/0G0hsdEtoYVAQICSe59axstza/Q0bdCIk34L7RuI9ae33sc0zcq9DUbzBec1O4I1rNIvMBw2e3Ndfayr9nyOMdq4C0vtkgJzjNdHJqix6fGUPzyEYAPOKz2ZS1Mv4k6XFLp8Gro0auh8pyyggg9Oe3NeZ2/nhiUFpKT0BINe2ajbDVfC1/ZsiuJbdtm7pnGR+tfPEkPluRGwVh3BropO6Mp6M6B4by4wlxPGkX92MZFQPYWUJ2y3DK1Your+PpcSEDsKd/a9wBiWBZB/tCtLSRF0anm2lt927kA9if8Kl/tmHYQsiy+0g5rGW8WU48gJ+NSJbRXBPzxqfc4o5e4XL8t5aT8vZSFvVGwKcI7Vo+bOTnoHfNUDayQjCyI30fNSW63LPhSPyzQ0ugyy+jRSAtFGEbrjnA9qpOt5bviSI7R32ZrTjg1dE/dToEznDcVIt3IgBu7qLPcKuc/pUcw7GWItRmTzIZDgdh8pFQnUL62+WVWJ9WJNaMl5ZCUkSyKP8AZ71HJfWJYhC5B9RTWu6E/IzA1zePnDsT7VYFreRLhUYk9ttXft0ewhXx6Njn8qqtekOSbt1+iUO+wIbFBqAb5flPcMf6VHJczo5R8ZHXC1YN1I3+rvQR/tAU0JcsdzNC3ueKabW4OxHG80pwqHPuKsMGTh2XP+yKgNzIpPEYb/fqFpLmRsmRD+NWnfUlone5y3yjH4U7zo2GJNo9weapkyfxIrfShYS5z5TCqJsXs2IUEXMme4/yakEtnsPlzy7uwYDBqhsWPqi/iaYZYu8YP0oAyjqjxtMIUfzI8FSO9SR3txIzPLNI2egcdKc1vCnP2kMfQVEZFToWP0FIZOIjfn7MVBWT5Scc4q/4dSBdWntLOPFnAm0P13vnk570adazzadczx4SRkKxFuPxq54d02LRLOQvNuJO52PQVhUd2dNKLsO8T6Hb31g8vCXUILK/TgdjXUaHqUl34esppECMYhuA6V59q+tPq8pgj3JYZ+Zhw0v09BVxNa320dqI3WBF2qiNtGKUYNoVSavodpdeIbS2ba0ybh23VUGvC6O2H5jn+HmuS8mOcjZFsJ9TmtHSrWS0uciQEN1UHOKcqdkQp3Z1tqt1IoG7A9K3LZZPkEhJKjAz2qhYwsI1LE1s2y7n29qyaNDsNJG61ETcrtwffNfN+t6d/ZutXtmHOYZnQD2BOK+i9KbCKe+MV4f4/gWLx/qMbIU8yUOOOoIBzV0XqRU2Oemhlhjh8reXdNzDrTUnucbWAOO2K0pZ1OpRwwscKQG98VE1y0cd1cxhQxk2qcdK6DEoszn7yUi5LYUZJ6ADJrSa9ZbW1aZVLl9xPQ4pjIltcXNwpAC/c+pp3ArRG8YkRRE4/Slknvkby2jKN14NSRSf8Sw7nfBk+bYMk0yW4e5l258ry0+UOcHFIdxvmXceHcz7fZjVuBtOuARK8iP23ucVQTU51j2bztpgk81svjH5UrXHc1EgdZP9GNvj/afP86J4rqRtrNFkf3Riq7Q2DgCOUhiPXvTJtMuIjlH3D2PNSMkNhch+HQH/AHqkjvzAGjuAs4+vSqsdvIciSUIR2Y0rWqqCftKZA9KGrhsEt5bFvls1A92NQtOjdFZR6BsipUuoQpEyBiOhC1Il1bFSFgQt2JFHmBT2qeeRSlYFGfNYn0C1M/7w5ZlUewqIwL1WUflT8xXFS5MfRRj3FKbuR+nH0NNAK8HBprgHoQPoKr0EyXdOOduR+dH2phw0a/lUAeRehOKcZCRyBTEXLa50MRfv7WeWT1VwB/KpLeGG4kLQRlIgf4uawrj7NCkjxJKVVSQGP+FXrXWIbTTIgGM9xIufLT3/AJColKxpCKb12NxpVWIqSqRJ37VkX15LeERLGRbL/Cf4/c+1Vg010Q9y3Q5WNPur/ial3hR9xvxNKFPrIupWv7sRFjUj/VY/ChoyOmxfrQbpE6qTTlvYWGPKUH1IrUwGfN08/j2FbnhqEtdyfMWwB1FZP2qAdSv/AAEV0PhWaOe5nK5wAOSKmWw47nYRN5cYXtWhYuQ4OM1QCjGRV61+9j+VckmdCOx08cAjGDXkvxNj3+N5WhwXWOPJxnBxXq2lNhF69eK8c+KW6Lx3dlNwzHGx+u0U6O5NTY57+zb+KUziM7zk5OO9VkaaBGjCqyk5IYZwaq/v5Ort+dKHePuTXUY6DppZ5lQOpITpxSvezyIsbgAL04pouW/u0vmI3zGOmII3m58ssM9dpxR5DM26RjnuSaXzVxhBt+lMIeQ8ZNICzGIlyvlCT33YqvKFVj8gX2zmmPDIi5Yge2aYG9QKRQ8MB04qdL24GBvJA6ZqqrKxxtp3mhT8owfejQWpYPmXLZfeWJ64zVpNNaMBpJkUHsxwaqQT3TnEUjce+KluGumQGd9wH+1nFQ97FoszNZDCqgdhxxyPzqFrbzCvlw7PfPWqBIPIbFKsrrxvJH1p2sI0WsPLVd8oJPZTUTQBQducfWq6RyT8ojN9KQpIjbWLKfQ1SZLHGME9Tmg28rcgcevSkKsOQwJ+tJ5rfdY/rTAXlOHJpfL3cq1MMbMflqRY505xgDrRsFihl/4lz9abHtgXEcaIPakN0zfwGk8w/wDPOgCcXcy9AKnj1S5jOQUz7qDWcZsfwH86USofvIaLhYvvfySnMioxPoMVC827/lkFqINDjiguvagB6hSeSBXYeDY9guHDZBIHHSuJLf7WK7vwUrHTHJHBkOD61Mthrc61T0q9a/fqkFq/YcSrjk5rlkbo63SWBRCeteQ/FtmXxq5Rhk28fAHI69a9f03KYGOCa8Y+Jty8njq9VAp2LGnI/wBkf41VL4hT2OO+0yqo3AmkW4V/vo1DtLnL7TUTSPnhRXUYWLAkjx8qnPvTSTtxnFQrKw9KeJXFFwDd9aPMPTOPxpDKTxwKsWOnXOq3iWlnEZZ5M7UBxnAzSBEaxqwyZV+hNIQB2BrWv/CGuaZEZLuwdEBC5BDcnp0NZ81hc2zmOaNo3XqrjBFCaG0V8L/d/Wl8tTTWBB5rS0/RNS1GIy2mn3U8a9XiiLD86HYSKGx+imntDchfmDYrXXw3rYUsmkXxA6n7O3+FVJptRsG8qeOWE/3ZE2/zFQ/IsztpHUUoyegFWEuInYmZGYn+7xSubZj8isv1OadwshsPnRnMbFfoadKZZCPOZm+tRl1U8HNBmU9sUbsBwSMdDThbl+QVqMKG6N+tBVx0cVVybFlbYJy8gFEk0AXavP1NLZaZqGo3EcEETMzjIyOMev0qiYX3EfKCPei6YimLyX/nkn5UG7kPVV/Kq/2c/wAUuKXy4l6y5PtRdj0JTckjlF/Ko2mz2FJ8g7E0m5M/dNK4wDgmpAEI+9ioiyDtSbk/u/rQBN5WejivR/Bdv5WiqSxO5ia82WQY+5XrHh2JotHtBtCkxg4HbNKT0GlqbAq/YAiTg4PaqIAyKvWY/e1zM1R1+nR8DGcCvnz4iyFvH2rkOTibHHsAK+h9OJIXjoK+avGV2J/GWsSg5Bu5ByPQ4qqW4p7GKszDuaf557nH4VEJgf4RTyQw6iui5kOEw/vU7cx6NT7LSr3VLkW9jby3Ep6LGhJr0DSPgtr93GJb64t7FSM7GO9/yHH60nKwcp54C3c5rpfA1xJaeLtPuBC7osmG2DOARjP611rfCFIZQo1gzEEZVIuSPz4ru9F8O2+jW629tbqir1J5LH1JpOWg1E29sFwcSKHTIOMZqlrHgjQ/ENzFdXsMu6NNoEb7cjOea17dFC87RiryEEYI4rMs88u/h14ZgmVY7KT2DTMf611mnWhs7dYoAFiUYVFXAArUl063mkErbtw6c8Ch4vJTrwO9J3e4KxJExKgEYNVdX0XT9dsHtb+2SVGGASPmU+oPY1Vl8Q6XaTx29xexJNIcKpP8/SteNgUBUgg859aYHlF/8FtrM+lattz0S4jz+o/wrh9c+H/iPRgz3NmJIR/y1h+YfpyK+hrvVrCw5ur2CHPQO4FPtdU0/UIi1tdwzKOu1gcU7sR8oGzkA6D86QWsvaIn6V7B480fRru4gm0P7K9/JKUmiSQBcY5Y+mKy9J8L6XImbzVrSVlyXitpOg9z/wDWp8zDlR5pBBcT3K20MTNM5wEA5Nd9ofgQx7Z78rJL1EY5Vfr611Og6V4ZtL0vZPA9w2R/rgzYrtLWKHcF2IMegpObBRR5N4outR8M2yW9lbmL7YCGusZdj6Z9a87uLa4t2UTRyRs43AOpGR619K6npcF1fW801vvMRzHkZArxf4pJOfGEm6MrGsKCMDpjHb8c04S6CktDzchu/NLtPoKXzFPtSbhng1oSO2n0ppBpyyOO1KWduo/SjQY3aO5o2igqe5ozjvQIfDEZZ44wM7mAx617TZR+VbomPuqB+leYeEoftWvwBkyseX6Z5HSvWkjJQc1E9ioiA5AxV2y3ecOcHFUh1x0rQsgS6lRk1zyNUddpQOzIOa+XNe2f8JBqOM4+0yYz1+8a+ptKXbjOee1eV6f4EtRrd5f6jicvcO8cR+6oLHGfU1dImZ5tofhPVvEEyrY2chjJwZmGEX8a9N034SWNsVa9N1duByo+RM/hyfzrvbWdbeKNI0RIkGAqgAflTptZmPywfKOma0uybFawitdCsRa2NtFbJ3Ea4J+p6n8af9tllb5mYg+pqsS0jFnJZj1NSx/KelIZpW4yPu4z6VZjYI2OfxFR28yFRxg1JJgsCD+FICwzb8Y4qWMMByagj7Vcjx3FAEqOwFQalJEthIZZhEpHLE4xVrAxxWFrukLrCeVLKyx4wyjuKAPHfEZ006g7Wd0biYtyycg1rad4m13RtIkSYusBT90JRzk9Md8V6Ho/g/RdJAMFoplH/LST5iazPFnhC41iQtCwAOCPY079APPBZveWM2r6lcuxYkKN3JNQ6fez2NpPLG7IZF8tcHqT/hXY6d8MLp2X+0dQPkKc+Wg60/WPAF3OyJY7UijPyVSYjkFxYaQ0r8zXHyrnsvc1kQaSb+5j0+1jxLO2Gx/noK7Ob4da3sUyXCPtHyrzgV0HhTwc/h6SS9vJI5rhxhNuflHfr3ockBB4b+HumeHrhbpmaa4CYXf0U9yK6qG5WObaNuB6VNcI7RhmjwvqDVb92gwDgVk2UjRa5iEDSs+AoyST2r5t8Y+IJvEHiO5vSxWIHy4lz0QdP8fxr0T4h+LIrG2fSLbzTeyIC7I2AgPr6k+leNOW/iBrSC6smXYygo96cFA6Cm+Wy96cCR3qiRQJP71PBfuwpMFqa0Ldc0wJNwzyaPMAOAMmowNowcGgMAeKLsLHf/D23LLd3JjGchA2PxP9K9AjB2A9q5fwLCY/D0JIH7ws/H1rrEGAaiRSIWwW6c1f00EzLge2KqMBmtLRlDTcnGD3rCRojrdPHyk9/WuXckSyH/aP866iEeXbysc42muaVOKqGiExmGb6UoXnpUwTAzTsZ/CrJsCqMVLGik4NM6Ck3EUAXQgQZBqaJ+cGs8TnIBqzG+4gjigCzd6ha6fAZrmQIoGc1zi/FTQw+FiumHrsH+Nc38RdXwn2ZW6/Lx79f0rldN86bTja2elyyyyEky7cjH5U0gPXLj4i6WmmyXVqGldR/q2G057Zp3hrxDc+I4prueCO3iV9se1idx79a8YvoJrRFtCw89yCyg9PQVYM11Ld22mxSuIYBj5TgZPLGhoD6Ca4it4t8sihR3JrIg8aaXd6uNMtRNNMW2llUbR6nOa8X1DU7i8viDM5hgUIi7uOP/r1pWGjLb6Q2q3dxJGGJMaIcFsdT+dCQHvGRjrTo+B7dq8LlvtU1Kwe7ur+SG0iG2OJGwOB0xXX/DaTUJbK6mllkNqSFjDknJHUihqwHorN7cVn3Fs5JKnIHO2rsT7hg1FI/kzZz8pFSBEu/ZtZSQR3qrPFb2VrLeXRAjgQyEH2rR3qwz2zXnXxf182Ohw6fasVku3zIwPOxe34n+VFrsL2PKtfluNZ1W41B5ow0rlsHggdh+FY9pEJL9IZp9m443YyM06LUGBxMBIp9RUVwYGO+EhT6YxVq/UTMPL+1J+8J9BSCTPSlGWPNUSB3euPxpwbjGfxpRDzkcVJ5DEcsaLMLoiwM9TT4YDPOkScu7BQPc08xY6muk8Gaat9rSSFcx2/zn69qdgPTdK09bDTYLZekcarx34q/jA56UifKmFztPSnjLLjHFZt6loY3OCOlaekDM4/lWfs7Vs6LCPNDE9KzkUjpLhtmmzHA5Xoa59E9q1tTlCW6Qg/MWyR7VnqeKQ0NZBjg03AXFPaoWPNNCYpORxTMjcN1BakXaW5NWSS7QWG38qkJMZ6YyKb0kX0pNSv7SxszPdSBFUZzSYHJ33ga513UvPuLsRRgkgBd2a7n+y4bTRhaWwVMIEUge1eeL8QtQu5ZF0TSDNFGcGWQnH6Vtaf4svzFJN4ghgsIEHytuOWPsOc09RmbJ8OHvbx7qS9ZGJBwBnP+FJ/wrGZ7ppFvzECcnAya27Lx5oFzeJbQ3bb3OF3IQCfrVu48caHYymKS5Mjg/MIl3Y/pU3YjIb4WIsIjiu2JJB3sBmrQ+GmLbYb+WYldvzcBR7Ctj/hOtDbTjei6KxKdpUqd2fTFMs/iNodwzZkmjRVyXkjwKvUDOsfhfaqwN7eyzIDnyhwp+tdta2MdlAkEMSJEgwqqOBXM/8ACytDMwVEumBOAwj4P61LefEXQ7STy1M07j7wjXhfqaGmwudNvSNgG4pk7xlSuBg9z61W0/VLbXNNS9tg4RiQA4wQRWdrXiC00eAyzsrygfu4R95j/QVDdhpXL1/dQafaG5mlCQxgsff0ArxPxNef2revqV4AFc7VQnhB2FS6z4jv9XvBJeTEQFvkhXhU/wAae9rDe2pikQPG46GsnPXQvl0OOmFi/wC7WFQT0ZSTVa3tRb6jbNJ8ieav3jnPNKJYrWeW3O6MqxXmrD6dLOgd7g46jIre9jK1zi9rdqdlh1NIJe2KXevpzWliRyyMOKlEh7uars/oKarZYKBlj60XAu+YPWvUfA2nfZdGE7r+8uDvPsO1ee6Rpy3mowWtxJy7cIpxx3r2azjSGFEVcKAAAOwpOV0NIvRthQvYdqlUVCi5ORVlBzUFCbNzAVvabAIFyTwBk5rOtogZVyOD3q/csIbYRq2Sf5VEilsRXVyZ7x3HQcAUiSZHvVMEBuoPeplakBOzZFQseaVW4xmuJ8S+MbnTbuWzgs9uRhZnyMn1A71aQmztNwzjIpvvXlGiNrSXqX4s7q9QklRuYKT6132tapLpGjJPeQYuJlwIY35Gff2qhGxHewCcRNPHv7LuGa4/4gLeXCGKJWKbRgDvVLwn4V/tW4OqSR3WyN8pvcHcfyrb17xbDpt+LD7GLp1Hz/NjafTpUsEcRaa3f2+iHSLCzuUmYnc6IcnP69Ko3Wm6xK0AuluZFxlgQWIP+Nd9L4uuLKGOeLQhDG/AeXIBPtxVu18YT30Ja10Iyzj7zA/IB65p3GcTb+G7gQNd/ZLtXVf3ZmTGT7VZ07T9RkspLe30mbzWPzzuuAB+NdjonjO61bVorKexhZJCQSmfl96u6z44stKlazso1uJ84POEU+me9FxHGWfhm/u7uG1+zS/ZlbdNMVwue/P0qLXnSPUljXymhtwB5W4CtjU/EWuPYtJ9vsYkY48qAqzf1rY8D6Va6pZfbtS0+3eYSHbIYx849cU+YDk003VNZR72K0ZYwu2JVGB+Fa3h7wTfXtzEt3p8kcO/95K0u3j2Hc169EIVjCoFVVHAAwBUUl5FCpZnRQO5OKOcLFa5SDQNEEVpEfKt4yQoGScf1rxW91dNb1KW4VGjdzgqTzxXe+N/ENndWQt4rhmQZ3+WeG9B7ivNP3G7Me0E9ccGuepK7NYLQsvZfaBGWI2qSDWdea61hO8NtEDtOAWJOatXc7RQhRMCje/NYtxJbhjKYyzdC2TxSUbg5WFu0Gqp5rQ+VdMfvcYNZst1qVqvkSZAHAJXP61pteJAm4GPOOADkmoHn1G/jIWGML71tG6RnI4UnHfmgOc9KshIpDknHp/jTHWLdhR9P8a05ibDBL608bW5FNKLjb0A71LDaSyttjAUdy3ampIVjqvANp5uuvMcERRnn3Jx/jXrcQBGOnpXmHgFUhvLkBmIIUbiOD1r02F+mOtJu40WkHbNWoxVdDzyKtxgAdRSGX7HKygg5U9qL1vMumPYcCooJxGD/e7UfeGTUNDuRcHoKlC/LzTQuD7U4mhIGxsjbEZsElQTgd68bvtQOqeITNqZkji34KhclVHYCvZM7ue9V2tLZ33vBEzepQGqWgmRaHrWntov2qFWgtIARhxjgVyG+68a+JMDK24PXsiD+prtiIinlNGjRn+Erx+VWrVoIFPlQxx567FA/lSYEGsarb+F9BCW6gPt8uFB6+tcj4U0cXl1JrupcxISyl/4m7k/Su8laB3BkRG443KDionuUVCqqoGOFxxQM4O7nu/GniBLeBWS0jOFJGAF7t9a0/E162l2MehaVBJjaFkdFP5Z9TXX20iBdwUKc9hiorq+jR8Ejjg0rgYei+GZtM8PXJix/adxEcE/wZ7CuRtNI1Cxun+2aDJeZ4AbIwfXIr0ZNUggi82WQKin7xPAFczqvxG0S1ik2XXnyL91YgWz+PSjUCfRdEaWdn1DQ7O2tccJ1fNdcLuy0uFPNeO3hQYGTtUCvHdR+J+rXaiOwt0tV/56udzfl0rn5LrUNWuhPfXcsxzn5zx+ApNjsera38S0j32+jW5lOeZ5OF/Ad64y51PVtZuBJd3Lvk8IOFH4VUslcJlwMAdxWmlyljbNPJGcegFZuTZSSKWp381rAFIBC8cjOay49WMr4eBM9toq9dahb3blw8gJ4AWInFc0Re2twWUMybuCy5BHvVRj3JbNW8nMipsXLDqq8VTt5IJZDIxyR1DDp+tE90JoxiEBmyAVPOaqRzsdkv2cKy8MRxmqitAluaYngeVYQwUnkB04NXDEm0Avkeg6VhS3NuMsuWVuse3lfpTrbUJY5OcyQ56kc0+VsV0YQ8N63Hora02nzDTRjMzDAOTgY74zWWsnLMeWNepeJPE118RbEWGlWx0/TrGIzTRtL8rAdOg7dq5mXwc9sRG06Ncm3jmWIKed7AAZ9eau6JOdilRUAZDk+1O82Z0KoDgtgkdhXb3PhjTtNsdVBM815YRINwIC+a3YD2qxpWnxp4D1GC5EUUjItz5r9ju4X8h096AMXwvOLHVYw8vEo2KD0z1/pXp9rKZFH95a8Jvr+QiEJmN0fcGHt6V02heP5bZ0i1FCygY81Ov4ihAe0QuzRgdRUqnAwDg1y+m+J9Nuow8N5E2exbBH51pjUIpACkikezUAbSOR3qwj8Vi/bYYk3PKoH1qtL4m062GZL2FT6bgTTsB0pYAZpjMMAZrjp/HujxjH2vefRFJqk/xF0peVMzZ7BaWgzvDIACKjMq54rzz/AIWZZbyGtp9vYgiq1x8TrdY28i0cv/tuAP0o0EejSTBWByKja7Cg4OK8ivPiXfy8QQRR47kFqy7rxvrV0uBMIx/sDBouhnt8l+oUM7gL25rKvvFen2MRae7iTHAGcn8hXic2paleDE13Ky+hY1ELVnUs2TjqTSukB6rL8U7SOCSK3imnORgjhT+dcvqfxD1m83LbJHboTxj5mH4msax07en3SPwq2bBFbaMZxzUcw7EH2rUtUOby8mlGeQzHH5Uq2O0jA6nmr8CRQnGcnGMVcjSOXGD/AMBUjJqWyrEMFgHQHH0rRtLNTIM46YpF3QkKuMf3c5IqbzPJHCv61I7GpHah4wmOCeazPFl6tpp8UKFS7thkPdazLzV7pxiKV4wOx64rLMrPIJJ4xKfV+aqMbO7E30CLWmjGPJXbjGO1SrrLPwIG3ei96twwWtwmRAoOc46YqyyxpgbEJHTFXddidTK/tRAys0GSDyD2qZrywlVjygPUYq01rHKpEqE57DioP7Hi6xs3urcil7o9TNktlunxbysw642c/nV2WzV7JQnyFBz8vWpIbOOOT5WIOf4CRVqVlXYuVBz3NO76CsUvC+paVo2hapbXrT+fdKqrsXOVHUZ7U/XfGNtcaql3ptu8ZLxu5mIOdn3VGO1cPPNPKajSGZzzke+av1JO5vPHN7eSXnkwWtul2QZAqbjuHfJ71g3GoH7OsMt27RLyIy5I/KqsekS+cI3fnbuO05xSxaTNI5UjocHce9KwFS6lt5ovkwGByKphe5rW+wwAEYGT3zWXKvlSsnXBxQA+P5TkMR9DVqO7ni/1crr9DiqSkd81Kje5oAuvd3EyhZJ3YDszZqMbvXimplvepxGMZOaTAjCM3IJ/CmlWH8R/OrdvIVBRVZx161LJCuQcEZH60rjM8K3pShKteWR/DTdvOeKdwIDFlhViG0ZznHFKpVRyAae03yjYSp9qTAuw28Qiy2Cw7E4qWNoycBce1ZIBY881oQMsUZJIB9KkZtQ3CrtVVxj1pTiWU7hkdjjFUbYeaPmUEeorTCR7FCAg/WpKQwW8DKUZiNwwRUdvodlBL50QbevQ7iRVtoo4V8xmyceoFNjvrZcBpl/3c5o16D0JTqcEClZSWkHUCq7a8jAoLb5egO7mtBobW5j3NBvOOCOtZl3p9stu8m54zg4TPJoVhO43zI7iNjuK542561EY1jhYBXz2G6s63ilnYlQ4C/nUrPKpBk38cZFaWsRctLPJHGNsBJ9GcVD9tvA/7u2iU+wqSK5hyQHZm9CRxUnmRxMGnRQh6EDOaAKkh1WZtxLA+gIFLFcajbk7oCxPBJFW01axAYZKHtlaauq2hdizt7cU9ewfMhTUGKlLi1fb/sqc0xH05WJwd57SKTirg1W3JGDke3Wm3EVtfKrNIT6baQyjqOmTzJHJBDBGudsSohVpATwfy/Sqlppt4ZGlkiAiiyWYnjI9MdeeKdJq08omd1TzJF271GNo749z61ZbXFH2dYLQLHEVJRmyG2jgfTOT9axXtYqyRo/Zt3JLbSplkjW4Cx7yzuxcHAUZOR7VmT3RVGiRiUycScgnPtmrFxqc1y5YHysp5e1c9M5P5ms8mYnGzI9Qa0hz/aIk47RIowXbHm5HowqpfLsuSFCgYzxWuihACcA+9LcQJcwlSFDdmA6VdyDAFSKcelNZTHIynqpwaepHpQMsQEbhkitRrbdGG3EcdhWMrqDW1ZXkbRBGPPT6VMmNFRYWVsqyH61ZjjnwSUQD13Vca3SaNjGzZ7fNiq6QTJ1kyP8AeJojK6BoAUI5fkej1E6KeFZce5q0qpn/AFhz7t/hUTJGp4UA557U7CKhiPOOfpTdhB6VqIExkBR+NOMY25xx7UrgZ6wyAf6s8+1WBAxAZiMDtUwJ3dOPXGKk/P8ACkMlt5Y4xhn24HShr8DIVQM/3jVZ06knee/bFVndsDcxIHTNNILkxnO4jOc+hqBosHO75qBJnscfSlLlhgH8qoklSe4hGUuGweoJNWIHRvlkBOeck8VnbiD8vFTCRhHhiBzSA2BKqptjwAaq3YEww0zBQOAvSq8NwOEY4z0xVsQBiCCRS2GVIIo1f5QSR3PFXTKqgFlDEe1SrbAjp+NRSwbPcUXCw4WVrervfcrf7JqrLoZAJimB9nFTJcJECM4PpipBcSFQxIC+1PmaDQoppc8Dh2AcDsta9pKCvltCUB78D+tVzqMWMFWz3xT4po5T1IHoRSbuB//Z"
}
